Mappings for Marginal Probabilities with Applications to Models in Statistical Physics

We present local mappings that relate the marginal probabilities of a global probability mass function represented by its primal normal factor graph to the corresponding marginal probabilities in its dual normal factor graph. The mapping is based on the Fourier transform of the local factors of the models. Details of the mapping are provided for the Ising model, where it is proved that the local extrema of the fixed points are attained at the phase transition of the two-dimensional nearest-neighbor Ising model. The results are further extended to the Potts model, to the clock model, and to Gaussian Markov random fields. By employing the mapping, we can transform simultaneously all the estimated marginal probabilities from the dual domain to the primal domain (and vice versa), which is advantageous if estimating the marginals can be carried out more efficiently in the dual domain. An example of particular significance is the ferromagnetic Ising model in a positive external magnetic field. For this model, there exists a rapidly mixing Markov chain (called the subgraphs--world process) to generate configurations in the dual normal factor graph of the model. Our numerical experiments illustrate that the proposed procedure can provide more accurate estimates of marginal probabilities of a global probability mass function in various settings.

==> Data/1S1Sigma1.txt <==
S Z
1 0.000000
2 0.009670
3 0.010456
4 0.047358
5 0.037909
6 0.079041
7 0.069096
8 0.096232
9 0.150833
10 0.138648
20 0.141326
30 0.146143
40 0.196710
50 0.201206
60 0.226319
70 0.201829
80 0.189237
90 0.210038
100 0.208457
200 0.252679
300 0.245336
400 0.243950
500 0.246757
600 0.245901
700 0.249463
800 0.245204
900 0.251741
1000 0.244244
2000 0.259000
3000 0.255556
4000 0.256904
5000 0.252998
6000 0.251429
7000 0.250746
8000 0.248905
9000 0.249936
10000 0.250251
20000 0.250818
30000 0.251419
40000 0.252470
50000 0.252812
60000 0.253623
70000 0.253980
80000 0.254278
90000 0.254502
100000 0.254330


==> Data/1S1Sigma10.txt <==
S Z
1 0.000000
2 0.011026
3 0.190333
4 0.263802
5 0.253246
6 0.476933
7 1.294148
8 1.141059
9 1.264222
10 1.238691
20 1.363284
30 1.253866
40 1.208320
50 1.158573
60 1.091092
70 1.124665
80 1.112911
90 1.117257
100 1.137504
200 1.045291
300 1.106330
400 1.042651
500 1.006129
600 1.014225
700 1.054009
800 1.037422
900 1.024822
1000 1.019771
2000 1.038106
3000 0.999551
4000 0.981075
5000 0.964402
6000 0.959948
7000 0.954278
8000 0.952568
9000 0.956576
10000 0.961958
20000 0.961189
30000 0.961891
40000 0.960235
50000 0.959594
60000 0.960872
70000 0.958149
80000 0.961195
90000 0.960400
100000 0.961583


==> Data/1S1Sigma5.txt <==
S Z
1 0.000000
2 0.133481
3 0.185440
4 0.139240
5 0.315729
6 0.404281
7 0.885647
8 0.845250
9 0.962085
10 1.118961
20 0.842493
30 0.999477
40 1.162048
50 1.125429
60 1.097335
70 1.037061
80 1.063318
90 1.024942
100 1.032036
200 0.894979
300 0.902838
400 0.899285
500 0.901942
600 0.902165
700 0.887384
800 0.903177
900 0.912264
1000 0.915065
2000 0.883113
3000 0.869240
4000 0.885528
5000 0.879799
6000 0.883622
7000 0.877120
8000 0.870843
9000 0.874008
10000 0.872736
20000 0.873545
30000 0.874403
40000 0.871209
50000 0.870102
60000 0.868944
70000 0.866414
80000 0.865854
90000 0.868827
100000 0.867349


==> Data/1S2Sigma10.txt <==
S Z
1 0.000000
2 4.351130
3 3.600045
4 2.858608
5 2.821057
6 2.351757
7 3.478401
8 3.056970
9 2.732456
10 4.634513
20 5.684882
30 5.386462
40 4.930391
50 4.842333
60 4.771181
70 4.561566
80 4.297894
90 4.012988
100 3.946009
200 3.549464
300 3.390204
400 3.460133
500 3.477166
600 3.574410
700 3.544923
800 3.601043
900 3.559691
1000 3.550141
2000 3.481441
3000 3.482039
4000 3.512018
5000 3.499720
6000 3.485362
7000 3.521527
8000 3.484399
9000 3.474038
10000 3.469910
20000 3.475580
30000 3.465356
40000 3.478074
50000 3.476676
60000 3.471633
70000 3.479646
80000 3.474622
90000 3.476130
100000 3.476437


==> Data/1S5Sigma1.txt <==
S Z
1 0.000000
2 0.103267
3 0.198383
4 0.167125
5 0.378464
6 0.316102
7 0.298838
8 0.304735
9 0.310123
10 0.289361
20 0.200473
30 0.349233
40 0.360867
50 0.624182
60 0.558132
70 0.523476
80 0.479271
90 0.488527
100 0.465099
200 0.444737
300 0.461365
400 0.533534
500 0.498283
600 0.479383
700 0.470277
800 0.499422
900 0.504519
1000 0.483862
2000 0.476309
3000 0.485431
4000 0.504472
5000 0.550651
6000 0.535527
7000 0.547903
8000 0.549523
9000 0.546098
10000 0.546634
20000 0.553611
30000 0.558381
40000 0.553792
50000 0.559814
60000 0.564982
70000 0.561275
80000 0.556812
90000 0.556109
100000 0.559192


==> Data/1S5Sigma20.txt <==
S Z
1 0.000000
2 14.886395
3 14.344746
4 11.781619
5 23.787008
6 19.891447
7 20.497405
8 17.937617
9 17.666885
10 17.018871
20 18.474098
30 16.258312
40 18.471299
50 23.389197
60 22.226641
70 23.390243
80 22.205710
90 21.616366
100 22.066791
200 21.614694
300 20.876768
400 19.335552
500 19.875867
600 19.526842
700 19.800220
800 20.615787
900 21.182664
1000 21.106352
2000 19.829656
3000 20.163651
4000 19.713029
5000 19.717535
6000 19.915906
7000 19.948064
8000 19.771223
9000 19.686897
10000 19.583347
20000 19.969151
30000 20.073486
40000 20.119124
50000 20.082881
60000 20.058663
70000 20.067920
80000 20.080655
90000 20.144243
100000 20.155684


==> Data/1S5Sigma40.txt <==
S Z
1 0.000000
2 3.886642
3 5.550515
4 4.243945
5 5.756093
6 7.736960
7 16.110365
8 14.197457
9 12.622822
10 11.521050
20 28.887736
30 22.389056
40 24.473139
50 29.223129
60 27.212634
70 27.673218
80 26.649834
90 24.799303
100 24.675577
200 25.307175
300 24.968246
400 24.380065
500 25.193957
600 25.955787
700 26.070190
800 25.932206
900 25.151512
1000 24.809279
2000 24.005480
3000 23.319552
4000 23.445590
5000 23.366168
6000 23.121903
7000 23.278355
8000 23.346393
9000 23.162411
10000 23.227712
20000 23.359599
30000 23.370766
40000 23.332191
50000 23.317213
60000 23.398721
70000 23.402029
80000 23.430707
90000 23.432801
100000 23.453508


==> Data/1S5Sigma5.txt <==
S Z
1 0.000000
2 5.046526
3 5.903413
4 7.291629
5 6.310607
6 5.259034
7 5.463744
8 4.780937
9 5.039235
10 7.020108
20 7.408262
30 7.956677
40 7.308732
50 7.569685
60 6.906083
70 6.540173
80 7.025107
90 6.744154
100 6.790982
200 6.399600
300 6.119052
400 6.223321
500 6.049771
600 5.970823
700 5.914027
800 5.979614
900 6.312083
1000 6.397928
2000 6.378573
3000 6.258277
4000 6.270321
5000 6.335490
6000 6.283391
7000 6.250225
8000 6.265821
9000 6.306767
10000 6.300371
20000 6.318330
30000 6.333227
40000 6.348055
50000 6.326028
60000 6.328932
70000 6.339398
80000 6.349900
90000 6.355193
100000 6.343677


==> Data/1Sigma5S25.txt <==
S Z
1 0.000000
2 0.170852
3 12.738337
4 11.562921
5 9.341662
6 9.754827
7 8.449106
8 7.538121
9 6.725899
10 6.065616
20 7.134478
30 7.468261
40 6.730845
50 7.523800
60 9.812471
70 10.367289
80 10.482865
90 10.168694
100 12.052227
200 11.294340
300 13.603105
400 12.917098
500 13.667569
600 15.643103
700 14.951915
800 15.132533
900 14.641357
1000 15.138636
2000 15.991129
3000 15.134234
4000 14.742205
5000 14.704903
6000 14.730952
7000 14.627694
8000 14.548331
9000 14.343663
10000 14.053292
20000 13.603997
30000 13.767776
40000 13.659531
50000 13.599526
60000 13.652583
70000 13.710362
80000 13.650361
90000 13.663072
100000 13.702917


==> Data/2S1Sigma1.txt <==
S Z
1 0.000000
2 0.021005
3 0.255194
4 0.191427
5 0.171294
6 0.162294
7 0.146514
8 0.128725
9 0.114430
10 0.129365
20 0.206366
30 0.257230
40 0.274950
50 0.254899
60 0.277847
70 0.273489
80 0.259362
90 0.259006
100 0.241571
200 0.298238
300 0.306986
400 0.290896
500 0.273469
600 0.274115
700 0.278961
800 0.277206
900 0.274831
1000 0.271114
2000 0.258953
3000 0.260197
4000 0.259277
5000 0.257012
6000 0.256126
7000 0.255751
8000 0.255024
9000 0.254622
10000 0.252928
20000 0.251893
30000 0.253512
40000 0.252850
50000 0.252234
60000 0.253775
70000 0.253357
80000 0.254259
90000 0.253948
100000 0.254226


==> Data/2S1Sigma10.txt <==
S Z
1 0.000000
2 0.005662
3 0.022252
4 0.096527
5 0.751903
6 0.667615
7 0.890478
8 0.789713
9 0.760677
10 0.685219
20 1.157194
30 1.146784
40 1.247816
50 1.413763
60 1.475059
70 1.433553
80 1.385678
90 1.364892
100 1.357441
200 1.111580
300 1.073714
400 1.065312
500 1.026805
600 1.024034
700 1.012612
800 0.998401
900 0.976987
1000 0.952021
2000 0.960883
3000 0.951992
4000 0.947754
5000 0.950569
6000 0.955901
7000 0.959547
8000 0.964285
9000 0.964622
10000 0.959129
20000 0.957935
30000 0.961187
40000 0.965360
50000 0.961769
60000 0.961381
70000 0.956436
80000 0.960057
90000 0.958247
100000 0.959258


==> Data/2S1Sigma5.txt <==
S Z
1 0.000000
2 0.089928
3 0.792091
4 0.778305
5 0.623453
6 0.561545
7 0.481431
8 0.443447
9 0.424963
10 0.409238
20 0.639599
30 0.740836
40 0.725246
50 0.813385
60 0.925380
70 0.967123
80 0.947809
90 0.907456
100 0.897320
200 0.844921
300 0.805058
400 0.830749
500 0.847637
600 0.842848
700 0.849669
800 0.828324
900 0.834848
1000 0.848050
2000 0.888534
3000 0.873159
4000 0.875189
5000 0.877915
6000 0.880123
7000 0.879881
8000 0.889174
9000 0.884843
10000 0.887271
20000 0.869264
30000 0.869195
40000 0.871880
50000 0.868791
60000 0.871301
70000 0.869762
80000 0.871583
90000 0.871554
100000 0.869776


==> Data/2S2Sigma10.txt <==
S Z
1 0.000000
2 0.181190
3 0.938553
4 0.975880
5 1.052931
6 1.068608
7 0.942933
8 1.378250
9 3.882629
10 3.511928
20 3.989247
30 3.503463
40 3.337783
50 3.217274
60 2.998218
70 2.959571
80 2.913102
90 2.955721
100 2.830867
200 3.288312
300 3.471087
400 3.500214
500 3.492774
600 3.396212
700 3.331018
800 3.272800
900 3.366475
1000 3.385217
2000 3.393343
3000 3.446269
4000 3.419556
5000 3.476606
6000 3.478990
7000 3.477039
8000 3.467205
9000 3.458409
10000 3.461148
20000 3.442624
30000 3.434030
40000 3.450115
50000 3.447151
60000 3.451331
70000 3.457032
80000 3.446852
90000 3.448721
100000 3.442936


==> Data/2S5Sigma1.txt <==
S Z
1 0.000000
2 0.276807
3 0.203653
4 0.202095
5 0.163398
6 0.156378
7 0.288614
8 0.264995
9 0.268025
10 0.299097
20 0.329336
30 0.433605
40 0.365413
50 0.356048
60 0.475766
70 0.439750
80 0.421352
90 0.407038
100 0.399143
200 0.519369
300 0.608248
400 0.559765
500 0.511518
600 0.488213
700 0.525168
800 0.567961
900 0.563637
1000 0.547177
2000 0.509639
3000 0.503637
4000 0.512119
5000 0.530976
6000 0.535476
7000 0.540613
8000 0.544930
9000 0.558018
10000 0.554511
20000 0.554611
30000 0.562569
40000 0.568771
50000 0.564135
60000 0.563708
70000 0.559245
80000 0.560537
90000 0.559209
100000 0.555714


==> Data/2S5Sigma20.txt <==
S Z
1 0.000000
2 1.290440
3 1.082084
4 12.747238
5 11.962540
6 10.853177
7 10.018279
8 8.780424
9 9.298685
10 8.916833
20 14.506640
30 17.888174
40 21.516224
50 21.476666
60 22.314097
70 21.745911
80 20.969698
90 20.971717
100 21.527821
200 20.803283
300 21.362445
400 21.522980
500 20.694400
600 21.302374
700 20.750652
800 20.819007
900 20.998561
1000 20.780206
2000 20.650239
3000 20.930524
4000 20.764253
5000 20.841118
6000 20.737111
7000 20.731776
8000 20.640289
9000 20.509953
10000 20.528482
20000 20.314398
30000 20.363746
40000 20.278674
50000 20.385433
60000 20.335435
70000 20.314033
80000 20.283575
90000 20.205093
100000 20.200301


==> Data/2S5Sigma40.txt <==
S Z
1 0.000000
2 0.241029
3 0.759055
4 1.259137
5 3.785814
6 3.585111
7 5.856103
8 5.240511
9 8.687098
10 12.748466
20 20.492789
30 26.779513
40 28.148382
50 26.819253
60 27.664096
70 28.989855
80 28.473195
90 26.950725
100 27.885202
200 23.390762
300 24.708664
400 24.292023
500 24.880637
600 25.370281
700 25.059852
800 25.072154
900 25.069805
1000 25.355481
2000 25.386403
3000 24.828888
4000 24.607827
5000 24.237751
6000 24.035575
7000 23.976710
8000 23.983102
9000 23.785601
10000 23.860038
20000 23.706957
30000 23.405400
40000 23.370195
50000 23.275704
60000 23.410720
70000 23.353336
80000 23.391616
90000 23.399131
100000 23.368489


==> Data/2S5Sigma5.txt <==
S Z
1 0.000000
2 0.295080
3 0.874616
4 0.972262
5 1.230261
6 4.277237
7 4.762922
8 4.186291
9 3.969696
10 3.584457
20 5.282220
30 4.854337
40 5.083028
50 5.129258
60 4.830603
70 4.533304
80 5.116170
90 5.482591
100 5.809545
200 6.374313
300 6.222504
400 6.333616
500 6.532839
600 6.444680
700 6.360955
800 6.338661
900 6.321335
1000 6.379514
2000 6.383597
3000 6.456436
4000 6.369699
5000 6.394563
6000 6.381887
7000 6.449945
8000 6.437124
9000 6.437025
10000 6.428523
20000 6.459629
30000 6.451209
40000 6.380261
50000 6.387241
60000 6.345191
70000 6.374683
80000 6.379462
90000 6.373272
100000 6.360682


==> Data/2Sigma5S25.txt <==
S Z
1 0.000000
2 19.785705
3 13.726216
4 10.332877
5 8.418558
6 7.317413
7 6.455060
8 7.502281
9 6.783430
10 6.114045
20 7.647969
30 7.618841
40 6.343725
50 6.133983
60 7.086914
70 6.938655
80 9.353278
90 10.268170
100 10.819953
200 15.407739
300 15.868521
400 14.592127
500 13.747897
600 14.725259
700 14.300159
800 14.381761
900 13.988991
1000 14.355206
2000 15.757317
3000 14.779010
4000 14.910322
5000 14.781287
6000 14.768364
7000 14.615506
8000 14.688554
9000 14.449483
10000 14.333834
20000 14.082133
30000 13.931631
40000 13.945804
50000 13.974587
60000 13.954686
70000 14.141312
80000 14.190914
90000 14.134444
100000 14.126871


==> Data/3S5Sigma1.txt <==
S Z
1 0.000000
2 0.022548
3 0.105732
4 0.100227
5 0.088300
6 0.074028
7 0.066938
8 0.112591
9 0.161168
10 0.148698
20 0.199626
30 0.225412
40 0.235315
50 0.365672
60 0.393311
70 0.368772
80 0.351485
90 0.373081
100 0.365881
200 0.506052
300 0.474083
400 0.599022
500 0.598341
600 0.560685
700 0.538723
800 0.506712
900 0.508005
1000 0.520238
2000 0.536768
3000 0.549808
4000 0.570359
5000 0.569067
6000 0.563886
7000 0.560712
8000 0.555063
9000 0.557093
10000 0.549776
20000 0.540736
30000 0.546474
40000 0.539172
50000 0.545055
60000 0.548635
70000 0.555575
80000 0.557121
90000 0.560325
100000 0.560979


==> Data/3S5Sigma20.txt <==
S Z
1 0.000000
2 0.248687
3 1.655213
4 7.289660
5 5.965104
6 4.984766
7 4.427644
8 7.064320
9 12.999678
10 11.705732
20 8.769455
30 10.647762
40 13.085761
50 12.816794
60 13.396807
70 15.386090
80 18.098558
90 17.556111
100 16.730894
200 21.300943
300 21.150852
400 21.118944
500 20.470288
600 20.105591
700 20.119453
800 19.487043
900 20.640014
1000 20.907901
2000 20.087346
3000 19.974396
4000 19.837686
5000 19.670454
6000 20.018920
7000 20.025505
8000 20.076725
9000 20.106417
10000 20.197734
20000 20.412570
30000 20.477398
40000 20.414167
50000 20.432397
60000 20.420261
70000 20.436959
80000 20.404310
90000 20.361357
100000 20.315887


==> Data/3S5Sigma40.txt <==
S Z
1 0.000000
2 0.002725
3 44.659425
4 52.779841
5 42.235121
6 53.261768
7 48.891492
8 44.924228
9 50.951506
10 45.880810
20 31.523393
30 29.842848
40 29.699550
50 27.851276
60 28.968120
70 29.192190
80 32.549738
90 31.557909
100 29.538146
200 25.243130
300 24.335358
400 24.111823
500 23.491078
600 22.609202
700 22.414636
800 22.441756
900 22.506227
1000 22.370743
2000 22.954514
3000 23.278706
4000 23.592713
5000 23.754686
6000 23.916980
7000 23.884075
8000 23.685325
9000 23.608054
10000 23.540246
20000 23.727916
30000 23.542386
40000 23.599723
50000 23.588440
60000 23.635910
70000 23.566664
80000 23.580100
90000 23.522801
100000 23.535787


==> Data/3S5Sigma5.txt <==
S Z
1 0.000000
2 15.095746
3 10.903842
4 8.518203
5 6.815515
6 7.812629
7 7.188907
8 9.573925
9 10.794805
10 10.203660
20 9.624078
30 8.358858
40 7.400742
50 6.714753
60 6.455854
70 6.855692
80 6.598472
90 6.833057
100 6.991299
200 6.661664
300 6.131829
400 6.251348
500 6.316647
600 6.023767
700 6.077992
800 6.255488
900 6.245607
1000 6.222340
2000 6.006466
3000 6.132394
4000 6.157496
5000 6.280248
6000 6.296547
7000 6.327574
8000 6.321351
9000 6.285051
10000 6.336191
20000 6.358268
30000 6.384165
40000 6.355983
50000 6.363116
60000 6.372121
70000 6.356080
80000 6.342938
90000 6.327272
100000 6.332233


==> Data/3Sigma5S25.txt <==
S Z
1 0.000000
2 0.027111
3 0.344922
4 0.828277
5 1.438192
6 1.256630
7 1.802899
8 3.155759
9 3.113258
10 2.914329
20 6.643467
30 9.625370
40 8.976830
50 11.384977
60 12.656433
70 12.809783
80 14.057568
90 13.126758
100 12.420036
200 12.308798
300 15.829957
400 14.533904
500 14.593623
600 15.200441
700 14.793424
800 14.763974
900 14.390072
1000 14.106481
2000 13.072577
3000 13.451353
4000 14.063907
5000 13.592605
6000 14.113774
7000 14.119972
8000 13.933521
9000 13.884846
10000 13.856900
20000 13.591362
30000 13.607080
40000 13.749632
50000 13.729431
60000 13.751181
70000 13.819209
80000 13.897552
90000 13.868925
100000 13.829840


==> Data/4S5Sigma1.txt <==
S Z
1 0.000000
2 0.008203
3 0.005663
4 0.057602
5 0.054193
6 0.138463
7 0.145319
8 0.153614
9 0.168102
10 0.173826
20 0.201332
30 0.177159
40 0.292677
50 0.335894
60 0.382687
70 0.383845
80 0.386703
90 0.372275
100 0.369653
200 0.365360
300 0.428363
400 0.423315
500 0.445703
600 0.438507
700 0.481772
800 0.493215
900 0.515817
1000 0.519467
2000 0.547963
3000 0.563653
4000 0.553319
5000 0.548657
6000 0.533625
7000 0.554553
8000 0.549487
9000 0.553101
10000 0.540620
20000 0.540785
30000 0.542628
40000 0.548980
50000 0.549801
60000 0.547469
70000 0.545133
80000 0.543398
90000 0.547217
100000 0.547994


==> Data/4S5Sigma20.txt <==
S Z
1 0.000000
2 6.214260
3 36.974549
4 28.178731
5 24.175549
6 28.099206
7 25.316332
8 22.761563
9 20.819794
10 18.836979
20 37.414811
30 32.226506
40 29.037680
50 27.312015
60 24.542487
70 24.459750
80 23.092381
90 22.277105
100 21.347132
200 22.913558
300 21.014032
400 21.429474
500 21.413082
600 20.994265
700 21.142980
800 20.783088
900 20.633608
1000 20.086711
2000 19.652895
3000 19.606001
4000 19.448945
5000 19.744752
6000 19.546129
7000 19.760919
8000 19.874104
9000 19.989453
10000 20.142699
20000 20.223719
30000 20.280972
40000 20.383455
50000 20.277242
60000 20.372827
70000 20.377133
80000 20.345436
90000 20.356464
100000 20.337767


==> Data/4S5Sigma40.txt <==
S Z
1 0.000000
2 1.246831
3 7.128413
4 9.813069
5 23.415285
6 25.381872
7 27.711951
8 24.344642
9 21.804658
10 20.982400
20 19.252100
30 20.052360
40 22.182025
50 21.186379
60 21.828588
70 20.726720
80 21.598584
90 23.230754
100 24.705513
200 25.413734
300 22.971204
400 22.560797
500 24.238260
600 24.389973
700 24.564142
800 24.243073
900 24.308567
1000 24.024861
2000 23.534575
3000 23.895076
4000 23.850516
5000 23.993358
6000 23.584363
7000 23.532131
8000 23.698072
9000 23.916358
10000 23.959004
20000 23.729329
30000 23.541726
40000 23.510240
50000 23.634241
60000 23.614417
70000 23.598542
80000 23.646597
90000 23.707657
100000 23.650443


==> Data/4S5Sigma5.txt <==
S Z
1 0.000000
2 1.550386
3 2.071098
4 3.200423
5 3.372443
6 2.829649
7 2.447342
8 2.207873
9 2.011065
10 2.494916
20 6.236394
30 6.020524
40 6.634949
50 6.736908
60 6.076722
70 6.596878
80 6.501624
90 6.428785
100 6.429230
200 6.445862
300 6.953843
400 6.904760
500 6.569135
600 6.425161
700 6.458785
800 6.448225
900 6.325374
1000 6.401463
2000 6.204586
3000 6.174888
4000 6.291308
5000 6.311704
6000 6.321175
7000 6.398397
8000 6.419771
9000 6.388014
10000 6.373357
20000 6.385062
30000 6.367644
40000 6.340244
50000 6.326949
60000 6.343447
70000 6.347889
80000 6.346924
90000 6.326594
100000 6.326077


==> Data/4Sigma5S25.txt <==
S Z
1 0.000000
2 0.018316
3 6.159875
4 34.892136
5 28.447107
6 26.492810
7 24.954716
8 23.254262
9 21.754739
10 19.919451
20 14.610891
30 12.617387
40 12.128694
50 10.928787
60 10.773254
70 10.337864
80 10.828866
90 12.059804
100 12.057515
200 11.750237
300 12.610964
400 12.182542
500 11.771341
600 13.383573
700 13.352142
800 13.020938
900 12.652947
1000 13.253778
2000 13.559243
3000 13.375350
4000 13.632698
5000 13.361019
6000 13.297866
7000 13.427361
8000 13.298643
9000 13.558986
10000 13.492759
20000 13.692790
30000 13.717680
40000 13.832525
50000 13.766035
60000 13.702504
70000 13.779346
80000 13.800300
90000 13.828742
100000 13.873126


==> Data/5S5Sigma1.txt <==
S Z
1 0.000000
2 0.066663
3 0.155376
4 0.152476
5 0.131995
6 0.119180
7 0.102799
8 0.100220
9 0.100119
10 0.104797
20 0.346877
30 0.376359
40 0.361352
50 0.431907
60 0.458500
70 0.486414
80 0.568218
90 0.609547
100 0.616325
200 0.494867
300 0.496518
400 0.661632
500 0.667728
600 0.649595
700 0.611702
800 0.617688
900 0.587802
1000 0.596609
2000 0.575597
3000 0.589505
4000 0.565728
5000 0.576662
6000 0.576130
7000 0.570952
8000 0.575052
9000 0.571786
10000 0.567024
20000 0.562620
30000 0.573343
40000 0.567667
50000 0.564087
60000 0.563846
70000 0.565643
80000 0.562353
90000 0.562839
100000 0.568811


==> Data/5S5Sigma20.txt <==
S Z
1 0.000000
2 0.218227
3 12.271374
4 9.203703
5 12.852277
6 20.000838
7 17.223384
8 21.681256
9 19.308296
10 21.495476
20 20.461997
30 18.666527
40 16.521143
50 20.556534
60 19.067408
70 19.170564
80 19.857921
90 22.665384
100 22.859479
200 23.090096
300 21.658772
400 20.388704
500 20.087247
600 19.399766
700 19.264921
800 18.884587
900 19.310578
1000 19.127875
2000 20.067485
3000 19.887016
4000 20.163808
5000 20.158424
6000 20.234104
7000 20.373284
8000 20.288530
9000 20.178641
10000 20.058054
20000 20.250108
30000 20.315690
40000 20.346992
50000 20.361010
60000 20.308044
70000 20.276046
80000 20.309608
90000 20.253593
100000 20.210813


==> Data/5S5Sigma40.txt <==
S Z
1 0.000000
2 0.847402
3 12.514728
4 9.451288
5 8.034812
6 8.654267
7 8.616287
8 8.021007
9 16.826058
10 15.569120
20 14.726150
30 19.441048
40 18.532336
50 25.217809
60 22.927596
70 23.668112
80 23.181557
90 22.694336
100 21.098059
200 23.359819
300 23.766271
400 23.142292
500 22.590321
600 23.074137
700 22.416224
800 22.619057
900 22.758524
1000 22.683705
2000 22.477198
3000 21.988793
4000 22.641612
5000 22.691156
6000 23.054229
7000 23.153543
8000 23.337422
9000 23.170191
10000 23.270719
20000 23.451385
30000 23.583150
40000 23.719118
50000 23.617469
60000 23.610915
70000 23.577120
80000 23.564487
90000 23.573296
100000 23.534609


==> Data/5S5Sigma5.txt <==
S Z
1 0.000000
2 0.026487
3 0.314766
4 4.726060
5 4.142912
6 3.515407
7 4.572627
8 4.013870
9 5.125555
10 6.110072
20 8.667139
30 7.244522
40 6.429816
50 6.236350
60 5.785599
70 5.741393
80 6.552803
90 6.468590
100 6.060690
200 6.157804
300 6.013834
400 6.260482
500 6.248550
600 6.307492
700 6.462808
800 6.449256
900 6.578003
1000 6.545254
2000 6.405901
3000 6.344825
4000 6.423766
5000 6.303987
6000 6.282629
7000 6.267330
8000 6.270953
9000 6.281629
10000 6.333849
20000 6.379645
30000 6.373188
40000 6.375291
50000 6.367414
60000 6.382261
70000 6.382496
80000 6.404738
90000 6.388806
100000 6.383678


==> Data/5Sigma5S25.txt <==
S Z
1 0.000000
2 2.138317
3 5.332786
4 4.299926
5 5.802710
6 4.919138
7 4.826777
8 4.762328
9 5.078422
10 5.516681
20 8.338349
30 12.957851
40 11.167345
50 22.578375
60 23.063175
70 22.478111
80 20.414998
90 19.189638
100 18.673070
200 14.463585
300 14.418787
400 14.514377
500 14.345932
600 14.317055
700 16.598245
800 16.935201
900 17.116391
1000 17.014089
2000 14.905413
3000 15.043332
4000 14.420992
5000 14.284615
6000 14.466519
7000 13.997642
8000 14.033063
9000 14.435201
10000 14.463071
20000 14.105372
30000 13.953526
40000 13.871588
50000 13.860746
60000 13.782103
70000 13.891985
80000 13.902293
90000 13.951026
100000 13.974425


==> Data/6S5Sigma1.txt <==
S Z
1 0.000000
2 0.517637
3 0.422182
4 0.332821
5 0.286076
6 0.242131
7 0.265791
8 0.250371
9 0.301837
10 0.304502
20 0.371176
30 0.349257
40 0.360491
50 0.355754
60 0.413318
70 0.374036
80 0.665203
90 0.626555
100 0.587911
200 0.530091
300 0.586486
400 0.557275
500 0.536687
600 0.542521
700 0.558720
800 0.568494
900 0.558952
1000 0.556353
2000 0.560521
3000 0.537720
4000 0.545818
5000 0.546832
6000 0.554972
7000 0.553943
8000 0.556029
9000 0.559847
10000 0.562867
20000 0.556936
30000 0.556930
40000 0.555681
50000 0.557482
60000 0.556370
70000 0.556365
80000 0.557528
90000 0.555420
100000 0.558330


==> Data/6S5Sigma20.txt <==
S Z
1 0.000000
2 0.000101
3 0.606103
4 1.369983
5 6.968246
6 6.887248
7 10.139548
8 12.391723
9 18.654240
10 19.648309
20 19.743740
30 27.757652
40 22.867244
50 21.157534
60 21.119182
70 21.558246
80 21.433199
90 23.116560
100 23.106916
200 22.584936
300 21.226199
400 20.051849
500 19.706918
600 19.987679
700 20.506329
800 20.372016
900 20.408385
1000 20.038735
2000 20.068190
3000 20.643900
4000 20.589872
5000 20.637267
6000 20.556757
7000 20.587566
8000 20.357744
9000 20.225770
10000 20.310642
20000 20.282900
30000 20.303428
40000 20.303968
50000 20.254016
60000 20.312633
70000 20.258429
80000 20.319619
90000 20.329263
100000 20.312700


==> Data/6S5Sigma40.txt <==
S Z
1 0.000000
2 19.644934
3 13.098971
4 13.652226
5 12.169014
6 10.224480
7 8.872892
8 7.991835
9 13.861336
10 15.289172
20 12.089281
30 16.872778
40 18.962269
50 17.861548
60 17.874917
70 16.770942
80 16.745172
90 18.546437
100 19.827447
200 21.562661
300 21.444577
400 22.342682
500 22.068638
600 21.988539
700 22.509991
800 22.369294
900 22.754444
1000 22.944986
2000 22.870612
3000 23.024450
4000 23.188651
5000 23.265673
6000 23.274799
7000 23.406694
8000 23.415464
9000 23.485074
10000 23.430509
20000 23.320893
30000 23.402668
40000 23.393278
50000 23.443103
60000 23.505568
70000 23.622879
80000 23.587584
90000 23.604735
100000 23.620579


==> Data/6S5Sigma5.txt <==
S Z
1 0.000000
2 0.602827
3 1.083944
4 1.609635
5 1.474092
6 5.078111
7 4.419861
8 4.120930
9 3.697766
10 3.417373
20 4.971920
30 4.640807
40 4.593056
50 4.643153
60 6.374339
70 6.016504
80 5.906906
90 5.834801
100 5.788075
200 5.845633
300 5.877774
400 6.327935
500 6.050180
600 6.376736
700 6.476970
800 6.499533
900 6.517554
1000 6.746126
2000 6.452473
3000 6.373291
4000 6.361121
5000 6.286658
6000 6.335513
7000 6.309894
8000 6.285321
9000 6.291375
10000 6.342154
20000 6.294954
30000 6.337775
40000 6.347595
50000 6.377930
60000 6.391366
70000 6.378904
80000 6.370354
90000 6.354578
100000 6.359735


==> Data/6Sigma5S25.txt <==
S Z
1 0.000000
2 1.970549
3 2.487411
4 2.640692
5 3.300478
6 4.272786
7 8.544565
8 7.549103
9 8.475869
10 7.960166
20 5.907839
30 9.151537
40 11.739703
50 11.446624
60 10.626571
70 10.740102
80 10.118548
90 10.665638
100 10.284793
200 13.729783
300 11.991517
400 12.155454
500 12.004248
600 13.356967
700 12.789069
800 12.512419
900 12.302540
1000 12.429777
2000 13.372277
3000 14.718296
4000 14.438919
5000 14.470784
6000 14.230077
7000 14.103192
8000 14.090939
9000 14.029475
10000 14.263860
20000 14.226146
30000 13.989812
40000 13.991482
50000 14.029937
60000 14.000231
70000 14.013507
80000 13.967505
90000 13.979023
100000 14.022590


==> Data/7S5Sigma1.txt <==
S Z
1 0.000000
2 0.032496
3 0.092378
4 0.511690
5 0.585127
6 0.501422
7 0.484562
8 0.638654
9 0.720053
10 0.725608
20 0.515195
30 0.421708
40 0.392798
50 0.418810
60 0.427412
70 0.480722
80 0.506374
90 0.482827
100 0.455936
200 0.439256
300 0.496784
400 0.488049
500 0.587833
600 0.727532
700 0.688119
800 0.642817
900 0.635426
1000 0.628783
2000 0.626601
3000 0.589689
4000 0.585697
5000 0.592728
6000 0.581192
7000 0.575118
8000 0.563751
9000 0.550182
10000 0.549737
20000 0.531399
30000 0.544168
40000 0.555750
50000 0.551672
60000 0.553481
70000 0.553427
80000 0.554550
90000 0.553711
100000 0.560141


==> Data/7S5Sigma20.txt <==
S Z
1 0.000000
2 8.987054
3 7.694891
4 5.957836
5 8.109124
6 10.205084
7 8.905815
8 7.929720
9 11.710986
10 10.577897
20 10.789479
30 10.274278
40 13.277136
50 16.270856
60 15.220308
70 14.158409
80 16.776878
90 16.457315
100 17.185010
200 17.671682
300 18.862066
400 20.232121
500 19.676570
600 19.522734
700 19.370234
800 19.742274
900 19.586609
1000 19.726092
2000 20.264081
3000 20.279535
4000 20.362485
5000 20.610524
6000 20.450965
7000 20.543390
8000 20.687016
9000 20.788602
10000 20.738516
20000 20.314387
30000 20.164887
40000 20.056010
50000 20.087761
60000 20.089215
70000 20.161713
80000 20.162353
90000 20.172894
100000 20.195826


==> Data/7S5Sigma40.txt <==
S Z
1 0.000000
2 17.282197
3 18.185960
4 14.816626
5 12.041031
6 10.678793
7 11.794918
8 16.067198
9 15.787528
10 25.221964
20 33.999018
30 40.938392
40 35.526181
50 37.286993
60 34.032673
70 30.814665
80 30.975776
90 30.961073
100 29.046385
200 23.422353
300 23.676195
400 23.342778
500 23.270549
600 23.477263
700 23.090398
800 23.583048
900 24.009821
1000 24.165188
2000 24.394992
3000 24.129114
4000 24.101401
5000 23.741062
6000 23.566566
7000 23.738292
8000 23.774108
9000 23.578948
10000 23.715385
20000 23.393884
30000 23.675336
40000 23.742099
50000 23.790808
60000 23.579528
70000 23.592506
80000 23.508128
90000 23.470084
100000 23.513722


==> Data/7S5Sigma5.txt <==
S Z
1 0.000000
2 2.761327
3 2.003953
4 1.712125
5 1.372770
6 3.058119
7 6.640365
8 7.546480
9 7.048566
10 6.410192
20 6.325277
30 5.689225
40 5.400224
50 5.327093
60 5.399913
70 5.655075
80 5.584273
90 5.760278
100 5.581948
200 6.658471
300 6.556302
400 6.325055
500 6.016403
600 5.884004
700 5.871817
800 5.860427
900 5.801711
1000 5.851189
2000 6.024567
3000 6.229181
4000 6.338275
5000 6.362469
6000 6.380128
7000 6.368179
8000 6.362499
9000 6.340579
10000 6.331234
20000 6.373768
30000 6.428364
40000 6.420612
50000 6.424639
60000 6.410635
70000 6.377976
80000 6.382714
90000 6.393704
100000 6.379492


==> Data/7Sigma5S25.txt <==
S Z
1 0.000000
2 16.812891
3 11.615341
4 9.472306
5 8.665266
6 7.229863
7 9.108068
8 9.677461
9 8.716890
10 9.104638
20 8.163039
30 7.610878
40 8.390752
50 8.194808
60 7.655381
70 9.920325
80 11.022935
90 10.401226
100 12.173212
200 12.472703
300 16.119690
400 14.536617
500 14.574892
600 14.847495
700 14.527995
800 14.472980
900 14.666948
1000 15.067000
2000 14.294347
3000 14.041700
4000 13.971324
5000 13.965312
6000 14.191643
7000 14.050804
8000 13.837739
9000 13.761275
10000 13.874573
20000 14.001493
30000 14.144534
40000 14.086551
50000 14.123725
60000 13.998989
70000 14.023407
80000 14.030435
90000 13.930929
100000 13.877577


==> Data/GibbsDual.txt <==
J 	E		      RE
0.05	0.540167860	0.000092777
0.15	0.609481692	0.000196475
0.25	0.714417673	0.000296664
0.35	0.852375225	0.000433984
0.45	0.941001322	0.000152297
0.55	0.976308780	0.000141245   
0.65	0.990323026	0.000127149   	
0.75	0.995861701	0.000105174   				
0.85	0.998320198	0.000070498
0.95	0.999153197     0.000067090


==> Data/GibbsDual2.txt <==
J 	E		      RE
0.05	0.540167860	0.000122777
0.15	0.609481692	0.000236475
0.25	0.714417673	0.000346664
0.35	0.852375225	0.000493984
0.45	0.941001322	0.000228267
0.55	0.976308780	0.000111245   
0.65	0.990323026	0.000077149   	
0.75	0.995861701	0.000049014   				
0.85	0.998320198	0.000070498
0.95	0.999153197     0.000067090


==> Data/GibbsPrimal.txt <==
J 	E		      RE
0.05	0.540182867	0.000074997
0.15	0.607140717	0.004036648
0.25	0.705359367	0.012386383
0.35	0.839549483	0.014874934
0.45	0.933697067	0.007481899	
0.55	0.973573500	0.002960281	
0.65	0.989062283	0.001251736	 
0.75	0.995364017	0.000524088	
0.85	0.997932167	0.000288719
0.95	0.998791017	0.000429553


==> Data/IsingDREH0.15.txt <==
J	   BP		      TP
0.05    0.0002031226	0.0000964892
0.15    0.0039462294	0.0033383334
0.25    0.0043586755	0.0018208441
0.35    0.0044769695	0.0062376114
0.45    0.0014794121	0.0014216409
0.55    0.0002707686	0.0002898741
0.65    0.0000485536	0.0000485536
0.75    0.0000090146	0.0000092614
0.85    0.0000017305	0.0000017193
0.95    0.0000003430	0.0000003430


==> Data/IsingREH0.15.txt <==
J	BP		     TP
0.05	0.0002031230    0.0002030336
0.15	0.0039462299    0.0039444323	
0.25	0.0043586763    0.0044014196
0.35	0.0044769691    0.0025205632	
0.45	0.0014794120    0.0067077888	
0.55	0.0002707686    0.0010602226	
0.65	0.0000485536    0.0045402404	
0.75	0.0000090146    0.0022718139	
0.85	0.0000017305    0.0001335169	
0.95	0.0000003430    0.0000007429	


==> Data/RelativeErrorDFully.txt <==
J	BP		     TP
0.05	0.0272802972	0.0249741180
0.10	0.0713282821	0.0703604300
0.15	0.1369763137	0.1347716836
0.20	0.1797888946	0.1792474352
0.25	0.0591311257	0.0615609575
0.30	0.0082331378	0.0087677358
0.35	0.0025110136	0.0024540028
0.40	0.0017192835	0.0016428385
0.45	0.0009578889	0.0009262446
0.50	0.0004648045	0.0004514789
0.55	0.0002164680	0.0002117036
0.60	0.0000954468	0.0000937838
0.65	0.0000372384	0.0000365226
0.70	0.0000142957	0.0000139310
0.75	0.0000098936	0.0000096579
0.80	0.0000041637	0.0000039428
0.85	0.0000018522	0.0000017750




==> Data/RelativeErrorDIsingGauss.txt <==
J	BP	         TP	
0.05	0.0100534534   nan
0.15	0.0757074837   nan		
0.25	0.0499673993   0.0451368204
0.35	0.0181623485   0.0170755118	
0.45	0.0119247452   0.0115970936
0.55  0.0073694739   0.0071595444
0.65	0.0046896055   0.0045675153
0.75	0.0029427241   0.0028401969
0.85	0.0030969768   0.0030251579
0.95	0.0022257029   0.0021575376
1.05	0.0016282149   0.0015525602
1.15	0.0005726458   0.0005454494
1.25	0.0004064559   0.0004002630
1.35	0.0004809309   0.0004733071
1.45	0.0003699687   0.0003462930
1.55	0.0002887061   0.0002776750
1.65	0.0002281978   0.0002255874
1.75	0.0001009924   0.0000966520
1.85	0.0000803998   0.0000758778
1.95	0.0001101353   0.0001078300


==> Data/RelativeErrorPFully.txt <==
J	BP		TP              GBP
0.05	0.0272802979	0.0218514510	0.0272802979
0.10	0.0713282822	0.0657168619	0.0713282822
0.15	0.1369763145	0.1188302990	0.1369763145
0.20	0.2155114664	0.1456048733	0.2155114664
0.25	0.2692512996	0.1866183093	0.2692512996
0.30	0.3193891275	0.1373920388	0.3193891275
0.35	0.3434124715	0.0972190952	0.3434124715
0.40	0.3568872549	0.0839751859	0.3568872549
0.45	0.3511028266	0.0616988249	0.3511028266
0.50	0.3543443360	0.0311643598	0.3543443360
0.55    0.3522200655	0.0345874784	0.3522200655
0.60	0.3413393166	0.0194672344	0.3413393166 
0.65	0.3168349465	0.0128581767	0.3168349465 
0.70	0.3226308293	0.0480621659	0.3226308293
0.75	0.3211289175	0.0227464201	0.3211289175
0.80	0.3190502771	0.0316148904	0.3190502771
0.85	0.3006507043	0.0383540201	0.3006507043




==> Data/RelativeErrorPIsingGauss.txt <==
J	BP		      TP		     GBP
0.05	0.0100534533	0.0092774040	0.0100534533
0.15	0.0492553294	0.0458733355	0.0492553294
0.25	0.1034856003	0.0966770531	0.1034856003
0.35	0.1525162583	0.1421424001	0.1525162583
0.45	0.1847549650	0.1346523648	0.1847549650
0.55	0.1962274272	0.1121576212	0.1962274272
0.65	0.2028231732	0.0790549186	0.2028231732
0.75	0.2045090513	0.0583030604	0.2045090513
0.85	0.2084575887	0.0385403028	0.2084575887
0.95	0.2077675217	0.0375142710	0.2077675217
1.05	0.2061085516	0.0391455570	0.2061085516
1.15	0.2013593556	0.0138161209	0.2013593556
1.25	0.1975604668	0.0140932517	0.1975604668
1.35	0.1892817245	0.0135626623	0.1892817245
1.45	0.1860494590	0.0112485461	0.1860494590
1.55	0.1829020881	0.0075142436	0.1829020881
1.65	0.1798589581	0.0101511020	0.1798589581
1.75	0.1607549712	0.0050668024	0.1607549712
1.85	0.1579204439	0.0105841112	0.1579204439
1.95	0.1457978185	0.0035205001	0.1457978185




==> Data/SigmaPhase.txt <==
S Z
0.000000 0.000000
0.050000 0.050000
0.100000 0.099995
0.150000 0.149962
0.200000 0.199840
0.250000 0.249513
0.300000 0.298792
0.350000 0.347403
0.400000 0.394976
0.450000 0.441048
0.500000 0.485071
0.550000 0.526441
0.600000 0.564532
0.650000 0.598753
0.700000 0.628593
0.750000 0.653682
0.800000 0.673817
0.850000 0.688986
0.900000 0.699357
0.950000 0.705252
1.000000 0.707107
1.050000 0.705428
1.100000 0.700751
1.150000 0.693601
1.200000 0.684475
1.250000 0.673817
1.300000 0.662017
1.350000 0.649406
1.400000 0.636258
1.450000 0.622799
1.500000 0.609208
1.550000 0.595625
1.600000 0.582161
1.650000 0.568898
1.700000 0.555897
1.750000 0.543203
1.800000 0.530846
1.850000 0.518847
1.900000 0.507215
1.950000 0.495957
2.000000 0.485071
2.050000 0.474555
2.100000 0.464401
2.150000 0.454600
2.200000 0.445144
2.250000 0.436019
2.300000 0.427216
2.350000 0.418723
2.400000 0.410526
2.450000 0.402614
2.500000 0.394976
2.550000 0.387600
2.600000 0.380475
2.650000 0.373590
2.700000 0.366934
2.750000 0.360498
2.800000 0.354273
2.850000 0.348248
2.900000 0.342415
2.950000 0.336767
3.000000 0.331295
3.050000 0.325991
3.100000 0.320848
3.150000 0.315860
3.200000 0.311020
3.250000 0.306323
3.300000 0.301761
3.350000 0.297329
3.400000 0.293023
3.450000 0.288837
3.500000 0.284767
3.550000 0.280808
3.600000 0.276955
3.650000 0.273204
3.700000 0.269552
3.750000 0.265995
3.800000 0.262529
3.850000 0.259151
3.900000 0.255858
3.950000 0.252646
4.000000 0.249513
4.050000 0.246456
4.100000 0.243472
4.150000 0.240559
4.200000 0.237714
4.250000 0.234934
4.300000 0.232219
4.350000 0.229565
4.400000 0.226970
4.450000 0.224433
4.500000 0.221952
4.550000 0.219524
4.600000 0.217149
4.650000 0.214824
4.700000 0.212548
4.750000 0.210320
4.800000 0.208137
4.850000 0.205999
4.900000 0.203905
4.950000 0.201852
5.000000 0.199840
5.050000 0.197868
5.100000 0.195934
5.150000 0.194037
5.200000 0.192176
5.250000 0.190351
5.300000 0.188560
5.350000 0.186802
5.400000 0.185076
5.450000 0.183382
5.500000 0.181719
5.550000 0.180085
5.600000 0.178481
5.650000 0.176904
5.700000 0.175356
5.750000 0.173834
5.800000 0.172338
5.850000 0.170867
5.900000 0.169422
5.950000 0.168000
6.000000 0.166602
6.050000 0.165228
6.100000 0.163875
6.150000 0.162545
6.200000 0.161236
6.250000 0.159948
6.300000 0.158680
6.350000 0.157432
6.400000 0.156203
6.450000 0.154994
6.500000 0.153803
6.550000 0.152630
6.600000 0.151475
6.650000 0.150338
6.700000 0.149217
6.750000 0.148112
6.800000 0.147024
6.850000 0.145952
6.900000 0.144896
6.950000 0.143854
7.000000 0.142827
7.050000 0.141815
7.100000 0.140817
7.150000 0.139833
7.200000 0.138863
7.250000 0.137906
7.300000 0.136962
7.350000 0.136031
7.400000 0.135113
7.450000 0.134206
7.500000 0.133312
7.550000 0.132430
7.600000 0.131559
7.650000 0.130700
7.700000 0.129852
7.750000 0.129014
7.800000 0.128188
7.850000 0.127372
7.900000 0.126566
7.950000 0.125770
8.000000 0.124985
8.050000 0.124209
8.100000 0.123442
8.150000 0.122685
8.200000 0.121938
8.250000 0.121199
8.300000 0.120469
8.350000 0.119748
8.400000 0.119036
8.450000 0.118332
8.500000 0.117636
8.550000 0.116948
8.600000 0.116268
8.650000 0.115597
8.700000 0.114932
8.750000 0.114276
8.800000 0.113627
8.850000 0.112985
8.900000 0.112351
8.950000 0.111723
9.000000 0.111103
9.050000 0.110489
9.100000 0.109882
9.150000 0.109282
9.200000 0.108688
9.250000 0.108101
9.300000 0.107520
9.350000 0.106945
9.400000 0.106376
9.450000 0.105813
9.500000 0.105257
9.550000 0.104706
9.600000 0.104161
9.650000 0.103621
9.700000 0.103087
9.750000 0.102558
9.800000 0.102035
9.850000 0.101517
9.900000 0.101005
9.950000 0.100497
10.000000 0.099995
10.050000 0.099498
10.100000 0.099005
10.150000 0.098518
10.200000 0.098035
10.250000 0.097557
10.300000 0.097083
10.350000 0.096614
10.400000 0.096150
10.450000 0.095690
10.500000 0.095234
10.550000 0.094783
10.600000 0.094336
10.650000 0.093893
10.700000 0.093454
10.750000 0.093020
10.800000 0.092589
10.850000 0.092163
10.900000 0.091740
10.950000 0.091321
11.000000 0.090906
11.050000 0.090495
11.100000 0.090087
11.150000 0.089683
11.200000 0.089283
11.250000 0.088886
11.300000 0.088493
11.350000 0.088103
11.400000 0.087717
11.450000 0.087334
11.500000 0.086954
11.550000 0.086578
11.600000 0.086205
11.650000 0.085835
11.700000 0.085468
11.750000 0.085104
11.800000 0.084744
11.850000 0.084386
11.900000 0.084032
11.950000 0.083680
12.000000 0.083331
12.050000 0.082986
12.100000 0.082643
12.150000 0.082303
12.200000 0.081965
12.250000 0.081631
12.300000 0.081299
12.350000 0.080970
12.400000 0.080643
12.450000 0.080320
12.500000 0.079998
12.550000 0.079680
12.600000 0.079364
12.650000 0.079050
12.700000 0.078739
12.750000 0.078430
12.800000 0.078124
12.850000 0.077820
12.900000 0.077518
12.950000 0.077219
13.000000 0.076922
13.050000 0.076627
13.100000 0.076335
13.150000 0.076044
13.200000 0.075756
13.250000 0.075470
13.300000 0.075187
13.350000 0.074905
13.400000 0.074626
13.450000 0.074348
13.500000 0.074073
13.550000 0.073800
13.600000 0.073528
13.650000 0.073259
13.700000 0.072992
13.750000 0.072726
13.800000 0.072463
13.850000 0.072201
13.900000 0.071941
13.950000 0.071684
14.000000 0.071428
14.050000 0.071173
14.100000 0.070921
14.150000 0.070670
14.200000 0.070422
14.250000 0.070175
14.300000 0.069929
14.350000 0.069686
14.400000 0.069444
14.450000 0.069203
14.500000 0.068965
14.550000 0.068728
14.600000 0.068492
14.650000 0.068259
14.700000 0.068026
14.750000 0.067796
14.800000 0.067567
14.850000 0.067339
14.900000 0.067113
14.950000 0.066889
15.000000 0.066666
15.050000 0.066445

==> DataDual/1S5Sigma1.txt <==
S Z
1 25.000000
2 21.873642
3 6.352448
4 2.060825
5 4.407797
6 7.760972
7 4.752453
8 4.118978
9 4.996262
10 3.910308
20 1.470095
30 0.796200
40 3.209049
50 4.104006
60 4.520493
70 5.224818
80 1.064272
90 1.880252
100 1.600339
200 0.063211
300 0.656882
400 0.082403
500 -0.737404
600 -0.320484
700 0.044211
800 -0.344987
900 0.102097
1000 0.186376
2000 0.197902
3000 0.378957
4000 0.155005
5000 0.177178
6000 0.463547
7000 0.432044
8000 0.471319
9000 0.560276
10000 0.428599
20000 0.386568
30000 0.477100
40000 0.543423
50000 0.587426
60000 0.628586
70000 0.575464
80000 0.516354
90000 0.501578
100000 0.548503


==> DataDual/1S5Sigma20.txt <==
S Z
1 25.000000
2 22.063599
3 17.208969
4 19.131352
5 20.264917
6 20.894100
7 20.325388
8 20.511856
9 20.456884
10 19.515214
20 20.989077
30 20.478679
40 20.878706
50 21.144994
60 21.228631
70 20.485167
80 20.181587
90 20.132368
100 20.108506
200 20.241223
300 20.046681
400 20.286846
500 20.254518
600 20.280356
700 20.360271
800 20.260537
900 20.236592
1000 20.316050
2000 20.258791
3000 20.314891
4000 20.313180
5000 20.289795
6000 20.308626
7000 20.324552
8000 20.272849
9000 20.267100
10000 20.283332
20000 20.289208
30000 20.217815
40000 20.240987
50000 20.246655
60000 20.238996
70000 20.234094
80000 20.243348
90000 20.238468
100000 20.238245


==> DataDual/1S5Sigma40.txt <==
S Z
1 25.000000
2 24.855979
3 24.340786
4 23.988377
5 23.997388
6 23.687853
7 23.658268
8 23.649153
9 22.900572
10 23.109897
20 22.787624
30 23.007201
40 23.049809
50 23.268262
60 23.168282
70 23.278578
80 23.271078
90 23.095790
100 23.060837
200 23.198951
300 23.296452
400 23.399031
500 23.374502
600 23.472237
700 23.477123
800 23.495716
900 23.485022
1000 23.475462
2000 23.519870
3000 23.540531
4000 23.523855
5000 23.520393
6000 23.536954
7000 23.527785
8000 23.540750
9000 23.546509
10000 23.548348
20000 23.549505
30000 23.546255
40000 23.550342
50000 23.546693
60000 23.548901
70000 23.542786
80000 23.548495
90000 23.545092
100000 23.546019


==> DataDual/1S5Sigma5.txt <==
S Z
1 25.000000
2 21.205727
3 18.308325
4 19.949502
5 16.839691
6 17.853319
7 18.071582
8 18.181740
9 18.551610
10 14.677378
20 12.672068
30 8.614906
40 7.764262
50 7.711082
60 7.428696
70 6.685532
80 7.442979
90 6.389557
100 7.216916
200 7.753178
300 8.193753
400 7.267248
500 6.937595
600 6.676989
700 6.677342
800 7.193012
900 6.873582
1000 6.674184
2000 6.792892
3000 6.542676
4000 6.156563
5000 6.319662
6000 6.299698
7000 6.328494
8000 6.489383
9000 6.465295
10000 6.556691
20000 6.360689
30000 6.424579
40000 6.478548
50000 6.417284
60000 6.404750
70000 6.400205
80000 6.419280
90000 6.395169
100000 6.419791


==> DataDual/1Sigma5S25.txt <==
S Z
1 625.000000
2 614.583229
3 549.895841
4 558.408316
5 535.621413
6 549.822408
7 560.518897
8 545.052943
9 534.152075
10 535.111934
20 297.684751
30 264.010717
40 256.326928
50 224.224236
60 220.246769
70 164.973098
80 65.573601
90 43.648528
100 29.339400
200 76.658774
300 73.169933
400 77.365034
500 58.349319
600 50.337990
700 57.173482
800 21.653019
900 25.350550
1000 39.821415
2000 35.831194
3000 32.894454
4000 24.326298
5000 24.634827
6000 24.073327
7000 26.150125
8000 29.690800
9000 29.663827
10000 28.521919
20000 27.720741
30000 24.456415
40000 21.977419
50000 19.651688
60000 19.299989


==> DataDual/2S5Sigma1.txt <==
S Z
1 25.000000
2 16.973582
3 19.631565
4 17.332648
5 13.682283
6 11.869660
7 13.033432
8 14.180728
9 15.374074
10 16.329979
20 10.790738
30 -1.456081
40 -1.295841
50 0.962791
60 1.739774
70 2.328357
80 3.017232
90 1.900380
100 -0.828175
200 3.274856
300 0.342022
400 0.298611
500 0.581769
600 0.750948
700 0.069077
800 0.460768
900 1.266562
1000 1.487872
2000 0.901810
3000 0.647098
4000 0.477564
5000 0.537202
6000 0.627105
7000 0.686781
8000 0.742942
9000 0.771076
10000 0.792243
20000 0.470288
30000 0.593304
40000 0.494027
50000 0.626779
60000 0.559579
70000 0.576116
80000 0.541162
90000 0.607642
100000 0.657592


==> DataDual/2S5Sigma20.txt <==
S Z
1 25.000000
2 17.373499
3 19.643641
4 19.830948
5 20.825113
6 21.249806
7 21.622691
8 22.014970
9 21.972620
10 21.617279
20 20.911289
30 19.884686
40 20.034851
50 20.053889
60 19.609802
70 19.792648
80 19.911411
90 20.304199
100 20.144351
200 20.184445
300 20.263299
400 20.262888
500 20.207228
600 20.340312
700 20.382104
800 20.343454
900 20.401179
1000 20.380589
2000 20.121126
3000 20.158066
4000 20.251187
5000 20.270832
6000 20.261405
7000 20.293225
8000 20.312375
9000 20.312789
10000 20.317889
20000 20.206158
30000 20.200436
40000 20.190098
50000 20.193912
60000 20.181719
70000 20.190660
80000 20.195499
90000 20.205816
100000 20.196480


==> DataDual/2S5Sigma40.txt <==
S Z
1 25.000000
2 24.882239
3 24.293383
4 24.406338
5 23.767795
6 23.761840
7 23.877649
8 23.985610
9 23.988131
10 23.342568
20 23.742748
30 23.909448
40 23.635278
50 23.765376
60 23.845554
70 23.875168
80 23.962366
90 24.010130
100 24.017227
200 23.800970
300 23.734883
400 23.701946
500 23.673493
600 23.677493
700 23.648492
800 23.659023
900 23.641547
1000 23.597073
2000 23.565450
3000 23.558807
4000 23.567188
5000 23.564556
6000 23.550312
7000 23.548154
8000 23.564901
9000 23.565231
10000 23.561090
20000 23.554256
30000 23.546068
40000 23.546719
50000 23.544957
60000 23.542124
70000 23.540195
80000 23.542346
90000 23.542291
100000 23.545314


==> DataDual/2S5Sigma5.txt <==
S Z
1 25.000000
2 18.131915
3 20.382347
4 20.444229
5 16.436055
6 -11.451716
7 -12.522184
8 -7.831930
9 -7.573508
10 -10.731871
20 1.880197
30 -0.310916
40 -2.736357
50 -3.777799
60 -3.111647
70 -0.290419
80 -2.309507
90 -1.024182
100 -0.510763
200 2.002582
300 4.090229
400 5.414666
500 4.349830
600 3.618210
700 3.561743
800 3.755871
900 4.180026
1000 4.221521
2000 5.030364
3000 5.141532
4000 5.524066
5000 5.707132
6000 5.669154
7000 5.748245
8000 5.714985
9000 5.739382
10000 6.005245
20000 6.320256
30000 6.190756
40000 6.210542
50000 6.208055
60000 6.143753
70000 6.169828
80000 6.189135
90000 6.228356
100000 6.250849


==> DataDual/3S5Sigma1.txt <==
S Z
1 25.000000
2 20.645442
3 20.183182
4 20.113378
5 20.845996
6 20.795165
7 20.806792
8 21.070444
9 14.534031
10 15.550531
20 6.338631
30 2.159483
40 1.686605
50 2.477217
60 0.064722
70 -0.492201
80 -1.534484
90 -3.657506
100 -3.789607
200 -2.961497
300 -1.283114
400 -1.529620
500 -1.608176
600 -0.679817
700 -0.629762
800 -0.923532
900 -0.633592
1000 -0.421565
2000 -0.526479
3000 0.110865
4000 0.240870
5000 0.300126
6000 0.286175
7000 0.412306
8000 0.521525
9000 0.610793
10000 0.609050
20000 0.728803
30000 0.789474
40000 0.867355
50000 0.708435
60000 0.690334
70000 0.747985
80000 0.722299
90000 0.710248
100000 0.719056


==> DataDual/3S5Sigma20.txt <==
S Z
1 25.000000
2 23.436704
3 21.243014
4 20.664269
5 20.409195
6 21.089900
7 21.304167
8 21.764264
9 22.096670
10 20.950006
20 19.661145
30 18.458452
40 19.332504
50 19.292336
60 18.872181
70 18.706976
80 18.547773
90 18.514088
100 18.899506
200 19.164744
300 19.379787
400 19.788818
500 19.633707
600 19.670839
700 19.843005
800 19.816064
900 19.765835
1000 19.808382
2000 19.926778
3000 20.037813
4000 20.032260
5000 20.099485
6000 20.088818
7000 20.110438
8000 20.061113
9000 20.052381
10000 20.070121
20000 20.172607
30000 20.199070
40000 20.238662
50000 20.222085
60000 20.217817
70000 20.221237
80000 20.223174
90000 20.221788
100000 20.226181


==> DataDual/3S5Sigma40.txt <==
S Z
1 25.000000
2 24.280177
3 23.131728
4 22.892691
5 22.479502
6 22.268353
7 22.594924
8 22.840417
9 23.074545
10 23.265057
20 23.671831
30 23.598950
40 23.846080
50 23.856936
60 23.638012
70 23.436527
80 23.456127
90 23.547069
100 23.551785
200 23.671154
300 23.637186
400 23.648876
500 23.621546
600 23.632955
700 23.618400
800 23.591486
900 23.584047
1000 23.583627
2000 23.560078
3000 23.554233
4000 23.543650
5000 23.559798
6000 23.546331
7000 23.543009
8000 23.537864
9000 23.532853
10000 23.523328
20000 23.536507
30000 23.544136
40000 23.548833
50000 23.548682
60000 23.547459
70000 23.550924
80000 23.554123
90000 23.556471
100000 23.555662


==> DataDual/3S5Sigma5.txt <==
S Z
1 25.000000
2 -4.677931
3 -9.185652
4 -0.651074
5 4.133304
6 7.611037
7 3.683216
8 5.357906
9 -1.881547
10 -0.602140
20 0.747398
30 3.726955
40 6.204447
50 7.473065
60 9.284784
70 8.874788
80 9.110194
90 8.687205
100 8.111375
200 6.331543
300 6.873786
400 6.414546
500 6.903418
600 6.441975
700 6.447828
800 6.858674
900 7.046621
1000 7.080818
2000 6.826475
3000 6.325511
4000 6.519481
5000 6.397632
6000 6.406925
7000 6.282329
8000 6.333958
9000 6.323992
10000 6.248593
20000 6.163439
30000 6.147780
40000 6.111163
50000 6.252084
60000 6.258714
70000 6.309213
80000 6.321522
90000 6.335704
100000 6.378546


==> DataDual/4S5Sigma1.txt <==
S Z
1 25.000000
2 15.475482
3 17.493063
4 -7.502080
5 -1.585461
6 -3.142237
7 -8.769486
8 -5.095571
9 -1.786241
10 -0.608399
20 2.439648
30 -2.313871
40 -8.896852
50 -7.226438
60 -4.775517
70 -3.647463
80 -2.400009
90 -3.300903
100 -5.642942
200 -1.930501
300 -3.228270
400 -1.227844
500 -1.244396
600 -0.108980
700 -0.155781
800 0.272984
900 -0.194845
1000 -0.160226
2000 0.720869
3000 1.042275
4000 1.312425
5000 1.555714
6000 1.357034
7000 1.467922
8000 1.422108
9000 1.376151
10000 1.354206
20000 1.251922
30000 1.031029
40000 0.907855
50000 0.921869
60000 0.793932
70000 0.712574
80000 0.730585
90000 0.684508
100000 0.690047


==> DataDual/4S5Sigma20.txt <==
S Z
1 25.000000
2 24.980564
3 19.600748
4 19.542925
5 20.033879
6 19.984925
7 20.093484
8 18.870321
9 19.361636
10 19.910408
20 20.095248
30 20.383995
40 20.710533
50 20.388411
60 20.469894
70 20.844010
80 20.046676
90 20.049631
100 20.135960
200 20.223526
300 20.394073
400 20.301438
500 20.134703
600 20.177534
700 20.115682
800 20.290049
900 20.332272
1000 20.214776
2000 20.213053
3000 19.982878
4000 20.015167
5000 20.051046
6000 20.140590
7000 20.176843
8000 20.135739
9000 20.153092
10000 20.131592
20000 20.193914
30000 20.201239
40000 20.212458
50000 20.202780
60000 20.189001
70000 20.199086
80000 20.204757
90000 20.206702
100000 20.211074


==> DataDual/4S5Sigma40.txt <==
S Z
1 25.000000
2 24.842352
3 24.796292
4 24.826484
5 24.840370
6 24.831237
7 24.644429
8 24.629298
9 24.520253
10 24.543944
20 24.127387
30 23.840017
40 23.758361
50 23.771923
60 23.639775
70 23.703706
80 23.713857
90 23.729073
100 23.745029
200 23.575389
300 23.401854
400 23.507673
500 23.563072
600 23.573367
700 23.574812
800 23.626980
900 23.580998
1000 23.598573
2000 23.543814
3000 23.554790
4000 23.527815
5000 23.523224
6000 23.525353
7000 23.532075
8000 23.536664
9000 23.541923
10000 23.550008
20000 23.563991
30000 23.574834
40000 23.578140
50000 23.571077
60000 23.572486
70000 23.569693
80000 23.572170
90000 23.569526
100000 23.564608


==> DataDual/4S5Sigma5.txt <==
S Z
1 25.000000
2 19.458114
3 3.508522
4 -4.807325
5 -6.089846
6 -2.095873
7 -0.740031
8 -5.867103
9 -3.223552
10 -1.257909
20 3.249963
30 9.151234
40 10.972048
50 9.418693
60 9.360804
70 8.476738
80 8.424558
90 8.542462
100 8.178054
200 6.497610
300 6.323004
400 6.364600
500 5.698497
600 5.598721
700 6.161828
800 5.747463
900 5.919032
1000 6.409973
2000 5.538052
3000 6.186532
4000 5.646338
5000 5.967338
6000 6.197097
7000 6.158422
8000 6.221829
9000 6.411660
10000 6.414922
20000 6.374170
30000 6.403772
40000 6.452331
50000 6.506176
60000 6.477236
70000 6.463323
80000 6.449489
90000 6.441200
100000 6.455206


==> DataDual/5S5Sigma1.txt <==
S Z
1 25.000000
2 23.658549
3 22.347979
4 21.350419
5 15.801197
6 9.613978
7 11.750290
8 11.075047
9 11.222331
10 -0.013373
20 8.729446
30 4.854562
40 4.847770
50 6.607818
60 6.268102
70 2.864279
80 1.279327
90 0.841485
100 -0.960559
200 1.260828
300 1.771577
400 2.739220
500 2.606555
600 3.195838
700 2.257688
800 1.791926
900 1.714253
1000 1.119067
2000 0.670340
3000 0.412818
4000 0.190718
5000 0.080335
6000 0.697601
7000 0.708476
8000 0.560556
9000 0.716345
10000 0.699313
20000 0.635239
30000 0.563756
40000 0.522612
50000 0.571950
60000 0.555796
70000 0.601902
80000 0.566964
90000 0.566465
100000 0.589351


==> DataDual/5S5Sigma20.txt <==
S Z
1 25.000000
2 12.697650
3 14.896891
4 17.042927
5 17.798312
6 17.916837
7 18.314175
8 17.844617
9 18.393468
10 18.919901
20 18.941561
30 18.392421
40 18.422782
50 19.392031
60 19.321933
70 19.553414
80 19.565556
90 18.872351
100 18.852884
200 19.711301
300 20.161094
400 20.140427
500 20.445492
600 20.331889
700 20.303088
800 20.399686
900 20.324423
1000 20.336270
2000 20.288835
3000 20.255477
4000 20.323345
5000 20.376688
6000 20.365056
7000 20.395278
8000 20.340099
9000 20.317103
10000 20.332609
20000 20.208676
30000 20.246562
40000 20.242229
50000 20.231947
60000 20.243481
70000 20.231758
80000 20.237228
90000 20.231214
100000 20.241258


==> DataDual/5S5Sigma40.txt <==
S Z
1 25.000000
2 24.023233
3 24.348819
4 23.353310
5 23.433681
6 23.694705
7 23.739478
8 23.663594
9 23.112411
10 22.993385
20 23.202404
30 23.602985
40 23.616386
50 23.659560
60 23.716193
70 23.706623
80 23.658201
90 23.636559
100 23.629930
200 23.558026
300 23.483546
400 23.478295
500 23.436230
600 23.496940
700 23.493066
800 23.506078
900 23.491880
1000 23.476785
2000 23.459188
3000 23.477994
4000 23.521056
5000 23.525014
6000 23.518711
7000 23.523643
8000 23.520149
9000 23.529054
10000 23.530709
20000 23.539356
30000 23.542235
40000 23.537286
50000 23.545134
60000 23.539470
70000 23.542545
80000 23.544355
90000 23.542012
100000 23.538097


==> DataDual/5S5Sigma5.txt <==
S Z
1 25.000000
2 10.499416
3 13.068979
4 10.924798
5 12.748406
6 14.731188
7 13.062017
8 13.182030
9 13.635346
10 14.636298
20 13.354971
30 14.481914
40 14.021910
50 13.913704
60 14.508884
70 14.034381
80 12.717045
90 13.244833
100 11.526871
200 7.446998
300 5.832085
400 6.532720
500 5.346794
600 6.197894
700 6.241147
800 6.583336
900 6.694004
1000 6.344401
2000 6.362422
3000 6.164514
4000 6.172593
5000 6.387161
6000 6.399256
7000 6.303859
8000 6.239342
9000 6.253444
10000 6.202354
20000 6.247348
30000 6.337551
40000 6.543043
50000 6.513959
60000 6.488561
70000 6.450447
80000 6.422197
90000 6.449220
100000 6.434020


==> DataDual/6S5Sigma1.txt <==
S Z
1 25.000000
2 14.442130
3 17.879468
4 9.325459
5 12.312726
6 8.131751
7 10.089544
8 9.639331
9 10.406224
10 7.812781
20 5.342564
30 8.442768
40 9.062493
50 8.846813
60 8.343892
70 7.431886
80 7.292364
90 8.106827
100 6.600755
200 3.660478
300 1.807429
400 1.377839
500 1.821569
600 2.605217
700 2.534440
800 1.943537
900 1.557087
1000 1.246186
2000 1.088346
3000 0.347972
4000 0.564976
5000 0.472658
6000 0.444229
7000 0.268257
8000 0.465092
9000 0.775964
10000 0.653674
20000 0.619484
30000 0.786867
40000 0.690806
50000 0.730212
60000 0.830916
70000 0.819133
80000 0.816763
90000 0.814234
100000 0.723433


==> DataDual/6S5Sigma20.txt <==
S Z
1 25.000000
2 21.515633
3 19.271708
4 20.696537
5 21.450936
6 21.720201
7 21.959440
8 22.258480
9 21.093609
10 21.482961
20 21.832590
30 21.796062
40 21.858790
50 21.474607
60 21.258818
70 21.440804
80 21.140537
90 21.384286
100 21.209220
200 21.205408
300 20.805224
400 20.707476
500 20.356684
600 20.360751
700 20.304737
800 20.392973
900 20.223947
1000 20.137470
2000 20.288050
3000 20.254266
4000 20.302125
5000 20.283870
6000 20.268225
7000 20.243752
8000 20.256216
9000 20.261047
10000 20.267281
20000 20.202377
30000 20.256287
40000 20.255598
50000 20.231403
60000 20.230012
70000 20.229337
80000 20.219936
90000 20.210844
100000 20.202985


==> DataDual/6S5Sigma40.txt <==
S Z
1 25.000000
2 24.337856
3 24.460141
4 24.535318
5 24.448881
6 24.385357
7 24.468301
8 24.506992
9 24.191943
10 24.119906
20 23.517920
30 23.574405
40 23.642826
50 23.563841
60 23.672944
70 23.649673
80 23.733989
90 23.660784
100 23.646483
200 23.524570
300 23.538463
400 23.505060
500 23.568095
600 23.560329
700 23.569067
800 23.562896
900 23.570105
1000 23.597039
2000 23.587989
3000 23.586573
4000 23.585580
5000 23.558149
6000 23.556375
7000 23.551705
8000 23.556242
9000 23.562080
10000 23.569393
20000 23.554862
30000 23.543850
40000 23.546835
50000 23.539446
60000 23.541240
70000 23.543309
80000 23.546365
90000 23.544244
100000 23.545098


==> DataDual/6S5Sigma5.txt <==
S Z
1 25.000000
2 22.506614
3 14.670998
4 12.132282
5 11.499779
6 12.694958
7 5.769790
8 5.967248
9 8.064558
10 9.589229
20 7.992574
30 4.517693
40 6.834839
50 8.666569
60 8.356851
70 4.807651
80 6.015732
90 6.485376
100 7.127834
200 7.542478
300 7.965580
400 8.252407
500 8.118375
600 8.039286
700 7.896411
800 8.130014
900 8.058546
1000 7.755997
2000 6.728804
3000 6.931265
4000 6.708635
5000 6.479543
6000 6.469069
7000 6.353396
8000 6.465184
9000 6.518545
10000 6.483523
20000 6.501484
30000 6.439510
40000 6.299176
50000 6.429503
60000 6.463394
70000 6.408602
80000 6.376891
90000 6.398215
100000 6.405583


==> DataDual/7S5Sigma1.txt <==
S Z
1 25.000000
2 24.964462
3 23.026546
4 9.945786
5 12.486802
6 14.049686
7 6.638971
8 7.897546
9 7.046017
10 8.733596
20 8.248716
30 5.494317
40 7.155085
50 4.240967
60 3.552950
70 3.624036
80 2.470059
90 2.955295
100 3.697174
200 4.367289
300 3.955870
400 3.607845
500 3.148885
600 1.950874
700 1.735441
800 1.970275
900 1.722812
1000 1.432103
2000 0.538738
3000 0.650265
4000 -0.009056
5000 -0.079429
6000 0.068470
7000 0.105465
8000 -0.120618
9000 0.092506
10000 0.147444
20000 0.236543
30000 0.349443
40000 0.589593
50000 0.563464
60000 0.449590
70000 0.523831
80000 0.542342
90000 0.495516
100000 0.483677


==> DataDual/7S5Sigma20.txt <==
S Z
1 25.000000
2 24.949955
3 22.907752
4 23.411231
5 22.849029
6 20.910208
7 21.011377
8 21.506815
9 21.878507
10 22.065574
20 19.566106
30 17.266932
40 17.713459
50 18.235133
60 18.656430
70 18.745587
80 19.066532
90 19.379509
100 19.668800
200 20.129289
300 20.222322
400 20.184537
500 19.980104
600 20.162036
700 20.281597
800 20.117582
900 20.125862
1000 20.095505
2000 20.339803
3000 20.292274
4000 20.330683
5000 20.389328
6000 20.362040
7000 20.321562
8000 20.312381
9000 20.308229
10000 20.306342
20000 20.226402
30000 20.213799
40000 20.210740
50000 20.199960
60000 20.222258
70000 20.200828
80000 20.197123
90000 20.193170
100000 20.199595


==> DataDual/7S5Sigma40.txt <==
S Z
1 25.000000
2 24.472682
3 20.170310
4 19.995357
5 19.393401
6 20.302992
7 20.954086
8 21.265605
9 21.631618
10 21.959268
20 22.934596
30 23.004836
40 23.138102
50 23.189047
60 23.197969
70 23.324203
80 23.473193
90 23.386055
100 23.493044
200 23.541056
300 23.544090
400 23.448217
500 23.509902
600 23.554200
700 23.576979
800 23.607091
900 23.615971
1000 23.621215
2000 23.646363
3000 23.606906
4000 23.576805
5000 23.589641
6000 23.570181
7000 23.580119
8000 23.559142
9000 23.557477
10000 23.559228
20000 23.554836
30000 23.553861
40000 23.539861
50000 23.542588
60000 23.543655
70000 23.548734
80000 23.545717
90000 23.546057
100000 23.547703




==> DataDual/7S5Sigma5.txt <==
S Z
1 25.000000
2 24.968044
3 20.088790
4 20.058905
5 5.393070
6 8.175472
7 9.631440
8 9.106989
9 10.480399
10 9.591406
20 11.971904
30 6.235689
40 2.536229
50 1.169711
60 2.764329
70 5.222961
80 4.896499
90 4.224882
100 4.211865
200 5.038361
300 4.979445
400 4.151999
500 4.493184
600 4.605559
700 4.344441
800 4.252077
900 4.408730
1000 4.636813
2000 5.767951
3000 6.264062
4000 6.285587
5000 6.131330
6000 6.268839
7000 6.231806
8000 6.159425
9000 6.176510
10000 6.107790
20000 6.174574
30000 6.292048
40000 6.228523
50000 6.281411
60000 6.280006
70000 6.259518
80000 6.284075
90000 6.319489
100000 6.343131


==> DataDual/8S5Sigma1.txt <==
S Z
1 25.000000
2 24.348596
3 18.669513
4 17.857085
5 7.723819
6 10.245113
7 -1.344647
8 1.935461
9 3.607258
10 3.222809
20 -4.467879
30 -3.020607
40 -0.589041
50 1.321233
60 2.715263
70 4.088937
80 2.414686
90 1.524840
100 2.832148
200 2.350568
300 2.908090
400 2.683036
500 3.370083
600 3.533837
700 3.224236
800 2.779980
900 3.475563
1000 3.638391
2000 1.274704
3000 1.203293
4000 1.459435
5000 0.977392
6000 1.171577
7000 1.105776
8000 0.909926
9000 1.049424
10000 1.082612
20000 0.679885
30000 0.681930
40000 0.632423
50000 0.657775
60000 0.627877
70000 0.617086
80000 0.588889
90000 0.643716
100000 0.648095


==> DataDual/8S5Sigma20.txt <==
S Z
1 25.000000
2 24.917814
3 21.936853
4 17.201958
5 13.113021
6 12.418795
7 13.523728
8 14.859781
9 15.705149
10 16.581056
20 19.144455
30 19.617208
40 20.171384
50 19.978207
60 20.134776
70 19.943553
80 20.234524
90 20.192999
100 19.871509
200 20.380734
300 20.109119
400 20.366367
500 20.224422
600 20.167583
700 20.384290
800 20.325693
900 20.407326
1000 20.394646
2000 20.184384
3000 20.118325
4000 20.146069
5000 20.138561
6000 20.125394
7000 20.085499
8000 20.108817
9000 20.105974
10000 20.087928
20000 20.138240
30000 20.173264
40000 20.185439
50000 20.199546
60000 20.186546
70000 20.196668
80000 20.187700
90000 20.184362
100000 20.181307


==> DataDual/8S5Sigma40.txt <==
S Z
1 25.000000
2 24.913563
3 23.987905
4 22.777549
5 23.012562
6 23.299013
7 23.492054
8 23.314775
9 23.486184
10 23.418265
20 23.503853
30 23.390441
40 23.471450
50 23.443770
60 23.522878
70 23.511148
80 23.392817
90 23.402165
100 23.474008
200 23.395031
300 23.569370
400 23.569704
500 23.588555
600 23.596793
700 23.611513
800 23.623721
900 23.631451
1000 23.608058
2000 23.581905
3000 23.596876
4000 23.592009
5000 23.581860
6000 23.570760
7000 23.574684
8000 23.591013
9000 23.582503
10000 23.586390
20000 23.577110
30000 23.566100
40000 23.562577
50000 23.561576
60000 23.560828
70000 23.564549
80000 23.566560
90000 23.559902
100000 23.557295


==> DataDual/8S5Sigma5.txt <==
S Z
1 25.000000
2 3.920185
3 -0.409678
4 2.115321
5 6.684385
6 9.736744
7 6.444437
8 5.194348
9 -1.024755
10 -1.725976
20 6.329711
30 10.691067
40 11.015960
50 10.261971
60 6.047125
70 7.214085
80 7.214214
90 7.418480
100 5.750449
200 8.190149
300 8.094998
400 7.604116
500 6.311683
600 6.937079
700 7.010920
800 6.783567
900 7.011773
1000 6.810119
2000 6.135690
3000 6.648825
4000 6.623081
5000 6.583091
6000 6.472828
7000 6.266789
8000 6.288615
9000 6.300228
10000 6.377694
20000 6.593127
30000 6.339651
40000 6.403260
50000 6.420112
60000 6.447831
70000 6.421979
80000 6.370780
90000 6.405185
100000 6.378413


==> DataPottsSpin/PottsDRE24One.txt <==
0.050000    0.0000000003
0.100000    0.0001937984
0.150000    0.0004549737
0.200000    0.0008417601
0.250000    0.0013646268
0.300000    0.0020316923
0.350000    0.0028476514
0.400000    0.0038124917
0.450000    0.0049200057
0.500000    0.0061560971
0.550000    0.0074968214
0.600000    0.0089061351
0.650000    0.0103332933
0.700000    0.0117098295
0.750000    0.0129459530
0.800000    0.0139263129
0.850000    0.0145047913
0.900000    0.0144981786
0.950000    0.0136782855
1.000000    0.0117620546
1.050000    0.0083990318
1.100000    0.0031554479
1.150000    0.0045061440
1.200000    0.0152528105
1.250000    0.0299142999
1.300000    0.0495248978
1.350000    0.0753758872
1.400000    0.1090806555
1.450000    0.1526541150
1.500000    0.2086081059
1.550000    0.2800634996
1.600000    0.3708792276
1.650000    0.4857969075
1.700000    0.6305993592
1.750000    0.8122798618
1.800000    1.0392186313
1.850000    1.3213636833
1.900000    1.6704132578
1.950000    0.5511531663
2.000000    0.1659674261
2.050000    0.0610414392
2.100000    0.2152084501
2.150000    0.3272378791
2.200000    0.4119225754
2.250000    0.4776295946
2.300000    0.5296046314
2.350000    0.0000000593
2.400000    0.6054187092
2.450000    0.6335479758
2.500000    0.6571043247
2.550000    0.6771017234
2.600000    0.6943139607
2.650000    0.7093362937
2.700000    0.7226288429
2.750000    0.7345485652
2.800000    0.7453732690
2.850000    0.7553200172
2.900000    0.7645575045
2.950000    0.7732169166
3.000000    0.7814014451
3.050000    0.7891899298
3.100000    0.7966440537


==> DataPottsSpin/PottsDRE24OneOLD.txt <==
J		 BP
0.050000    0.0000000003
0.100000    0.0001937984
0.150000    0.0004549737
0.200000    0.0008417601
0.250000    0.0013646268
0.300000    0.0020316923
0.350000    0.0028476514
0.400000    0.0038124917
0.450000    0.0049200057
0.500000    0.0061560971
0.550000    0.0074968214
0.600000    0.0089061351
0.650000    0.0103332933
0.700000    0.0117098295
0.750000    0.0129459530
0.800000    0.0139263129
0.850000    0.0145047913
0.900000    0.0144981786
0.950000    0.0136782855
1.000000    0.0117620546
1.050000    0.0083990318
1.100000    0.0031554479
1.150000    0.0045061440
1.200000    0.0152528105
1.250000    0.0299142999
1.300000    0.0495248978
1.350000    0.0753758872
1.400000    0.1090806555
1.450000    0.1526541150
1.500000    0.2086081059
1.550000    0.2800634996
1.600000    0.3708792276
1.650000    0.4857969075
1.700000    0.6305993592
1.750000    0.8122798618
1.800000    1.0392186313
1.850000    1.3213636833
1.900000    1.6704132578
1.950000    0.5511531663
2.000000    0.1659674261
2.050000    0.0610414392
2.100000    0.2152084501
2.150000    0.3272378791
2.200000    0.4119225754
2.250000    0.4776295946
2.300000    0.5296046314
2.350000    0.0000000593
2.400000    0.6054187092
2.450000    0.6335479758
2.500000    0.6571043247
2.550000    0.6771017234
2.600000    0.6943139607
2.650000    0.7093362937
2.700000    0.7226288429
2.750000    0.7345485652
2.800000    0.7453732690
2.850000    0.7553200172
2.900000    0.7645575045
2.950000    0.7732169166
3.000000    0.7814014451
3.050000    0.7891899298
3.100000    0.7966440537


==> DataPottsSpin/PottsDRE24Zero.txt <==
0.050000    0.0000000006
0.100000    0.0003509003
0.150000    0.0007841727
0.200000    0.0013814196
0.250000    0.0021329867
0.300000    0.0030254836
0.350000    0.0040411386
0.400000    0.0051572002
0.450000    0.0063452991
0.500000    0.0075708677
0.550000    0.0087925563
0.600000    0.0099616824
0.650000    0.0110217090
0.700000    0.0119077824
0.750000    0.0125463442
0.800000    0.0128548918
0.850000    0.0127419347
0.900000    0.0121073046
0.950000    0.0108429382
1.000000    0.0088344000
1.050000    0.0059634200
1.100000    0.0021118149
1.150000    0.0028327732
1.200000    0.0089689065
1.250000    0.0163708414
1.300000    0.0250754644
1.350000    0.0350672454
1.400000    0.0462627124
1.450000    0.0584970788
1.500000    0.0715167875
1.550000    0.0849822216
1.600000    0.0984839792
1.650000    0.1115734631
1.700000    0.1238045549
1.750000    0.1347789709
1.800000    0.1441858158
1.850000    0.1518269444
1.900000    0.1576238558
1.950000    0.0424144571
2.000000    0.0103588720
2.050000    0.0030773978
2.100000    0.0087394208
2.150000    0.0106870454
2.200000    0.0108125051
2.250000    0.0100792882
2.300000    0.0089933947
2.350000    0.0000000001
2.400000    0.0066891090
2.450000    0.0056636174
2.500000    0.0047638919
2.550000    0.0039907637
2.600000    0.0033351736
2.650000    0.0027839701
2.700000    0.0023230382
2.750000    0.0019388651
2.800000    0.0016192462
2.850000    0.0013535461
2.900000    0.0011326794
2.950000    0.0009489927
3.000000    0.0007961024
3.050000    0.0006687076
3.100000    0.0005624254


==> DataPottsSpin/PottsDRE24ZeroOLD.txt <==
J           BP
0.050000    0.0000000006
0.100000    0.0003509003
0.150000    0.0007841727
0.200000    0.0013814196
0.250000    0.0021329867
0.300000    0.0030254836
0.350000    0.0040411386
0.400000    0.0051572002
0.450000    0.0063452991
0.500000    0.0075708677
0.550000    0.0087925563
0.600000    0.0099616824
0.650000    0.0110217090
0.700000    0.0119077824
0.750000    0.0125463442
0.800000    0.0128548918
0.850000    0.0127419347
0.900000    0.0121073046
0.950000    0.0108429382
1.000000    0.0088344000
1.050000    0.0059634200
1.100000    0.0021118149
1.150000    0.0028327732
1.200000    0.0089689065
1.250000    0.0163708414
1.300000    0.0250754644
1.350000    0.0350672454
1.400000    0.0462627124
1.450000    0.0584970788
1.500000    0.0715167875
1.550000    0.0849822216
1.600000    0.0984839792
1.650000    0.1115734631
1.700000    0.1238045549
1.750000    0.1347789709
1.800000    0.1441858158
1.850000    0.1518269444
1.900000    0.1576238558
1.950000    0.0424144571
2.000000    0.0103588720
2.050000    0.0030773978
2.100000    0.0087394208
2.150000    0.0106870454
2.200000    0.0108125051
2.250000    0.0100792882
2.300000    0.0089933947
2.350000    0.0000000001
2.400000    0.0066891090
2.450000    0.0056636174
2.500000    0.0047638919
2.550000    0.0039907637
2.600000    0.0033351736
2.650000    0.0027839701
2.700000    0.0023230382
2.750000    0.0019388651
2.800000    0.0016192462
2.850000    0.0013535461
2.900000    0.0011326794
2.950000    0.0009489927
3.000000    0.0007961024
3.050000    0.0006687076
3.100000    0.0005624254


==> DataPottsSpin/PottsDRE24ZeroS.txt <==
J           BP
0.050000    0.0000000006
0.150000    0.0007841727
0.250000    0.0021329867
0.350000    0.0040411386
0.450000    0.0063452991
0.550000    0.0087925563
0.650000    0.0110217090
0.750000    0.0125463442
0.850000    0.0127419347
0.950000    0.0108429382
1.050000    0.0059634200
1.150000    0.0028327732
1.250000    0.0163708414
1.350000    0.0350672454
1.450000    0.0584970788
1.550000    0.0849822216
1.650000    0.1115734631
1.750000    0.1347789709
1.850000    0.1518269444
1.950000    0.0424144571
2.050000    0.0030773978
2.150000    0.0106870454
2.250000    0.0100792882
2.350000    0.0086636174
2.450000    0.0056636174
2.550000    0.0039907637
2.650000    0.0027839701
2.750000    0.0019388651
2.850000    0.0013535461
2.950000    0.0009489927
3.050000    0.0006687076


==> DataPottsSpin/PottsDRE35One.txt <==
0.050000    0.0000079455
0.100000    0.0000647983
0.150000    0.0002227018
0.200000    0.0005370172
0.250000    0.0010660364
0.300000    0.0018708122
0.350000    0.0030150876
0.400000    0.0045654363
0.450000    0.0065916126
0.500000    0.0091671686
0.550000    0.0123704035
0.600000    0.0162856618
0.650000    0.0210051239
0.700000    0.0266310936
0.750000    0.0332789583
0.800000    0.0410809623
0.850000    0.0501909791
0.900000    0.0607905512
0.950000    0.0730965982
1.000000    0.0873711851
1.050000    0.1039339970
1.100000    0.1231782333
1.150000    0.1455907865
1.200000    0.1717776800
1.250000    0.2024957290
1.300000    0.2386912046
1.350000    0.2815457913
1.400000    0.3325291495
1.450000    0.3934560498
1.500000    0.4665440498
1.550000    0.5544655630
1.600000    0.6603864824
1.650000    0.7879829386
1.700000    0.9414294410
1.750000    1.1253559262
1.800000    1.3447777408
1.850000    1.6050099391
1.900000    1.9115829955
1.950000    0.8958401006
2.000000    0.5857027295
2.050000    0.4269769862
2.100000    0.3318130537
2.150000    0.2694035435
2.200000    0.2256352669
2.250000    0.1931389867
2.300000    0.1677792585
2.350000    0.1471354996
2.400000    0.1297529771
2.450000    0.1147401917
2.500000    0.1015409338
2.550000    0.0897993772
2.600000    0.0792809838
2.650000    0.0698234671
2.700000    0.0613072670
2.750000    0.0536398317
2.800000    0.0467433657
2.850000    0.0405505023
2.900000    0.0350003168
2.950000    0.0300369106
3.000000    0.0256077249
3.050000    0.0216648902
3.100000    0.0181625109


==> DataPottsSpin/PottsDRE35Zero.txt <==
J           BP
0.050000    0.0000204038
0.100000    0.0001663705
0.150000    0.0005714555
0.200000    0.0013764465
0.250000    0.0027272657
0.300000    0.0047724839
0.350000    0.0076604868
0.400000    0.0115363488
0.450000    0.0165386209
0.500000    0.0227961220
0.550000    0.0304249229
0.600000    0.0395256516
0.650000    0.0501812726
0.700000    0.0624554165
0.750000    0.0763912757
0.800000    0.0920111070
0.850000    0.1093162033
0.900000    0.1282872390
0.950000    0.1488847876
1.000000    0.1710497673
1.050000    0.1947035709
1.100000    0.2197475530
1.150000    0.2460616069
1.200000    0.2735015609
1.250000    0.3018953716
1.300000    0.3310382961
1.350000    0.3606878366
1.400000    0.3905598973
1.450000    0.4203283184
1.500000    0.4496303587
1.550000    0.4780802589
1.600000    0.5052914887
1.650000    0.5309056004
1.700000    0.5546228239
1.750000    0.5762278592
1.800000    0.5956049377
1.850000    0.6127391074
1.900000    0.6277045342
1.950000    0.2528058531
2.000000    0.1420858937
2.050000    0.0891508411
2.100000    0.0597456836
2.150000    0.0419349886
2.200000    0.0304473674
2.250000    0.0226601964
2.300000    0.0171665066
2.350000    0.0131670109
2.400000    0.0101844603
2.450000    0.0079203310
2.500000    0.0061794722
2.550000    0.0048290227
2.600000    0.0037751883
2.650000    0.0029497162
2.700000    0.0023017205
2.750000    0.0017925268
2.800000    0.0013923526
2.850000    0.0010780253
2.900000    0.0008313925
2.950000    0.0006381700
3.000000    0.0004870945
3.050000    0.0003692471
3.100000    0.0002775869


==> DataPottsSpin/PottsRE24One.txt <==
J           BP                  TP
0.050000    0.0000000000	0.0000231988
0.100000    0.0001937996	0.0000971047
0.150000    0.0004549737	0.0002279909
0.200000    0.0008417618	0.0004166918
0.250000    0.0013646281	0.0006813417
0.300000    0.0020316936	0.0009923184
0.350000    0.0028476507	0.0014045286
0.400000    0.0038124911	0.0018598039
0.450000    0.0049200057	0.0022986601
0.500000    0.0061560975	0.0028936244
0.550000    0.0074968229	0.0034215200
0.600000    0.0089061362	0.0037439095
0.650000    0.0103332933	0.0042838936
0.700000    0.0117098291	0.0044853259
0.750000    0.0129459534	0.0040947360
0.800000    0.0139263146	0.0039375140
0.850000    0.0145047913	0.0029097477
0.900000    0.0144981786	0.0011347621
0.950000    0.0136782846	0.0022876806
1.000000    0.0117620527	0.0056692053
1.050000    0.0083990333	0.0123248058
1.100000    0.0031554469	0.0191423228
1.150000    0.0045061450	0.0295795824
1.200000    0.0152528121	0.0433603400
1.250000    0.0299142976	0.0613437803
1.300000    0.0495248972	0.0878839146
1.350000    0.0753758872	0.1144703229
1.400000    0.1090806535	0.1585524461
1.450000    0.1526541121	0.2092165666
1.500000    0.2086081059	0.2736866339
1.550000    0.2800634979	0.3555136241
1.600000    0.3708792333	0.4380358462
1.650000    0.4857969150	0.5607026708
1.700000    0.6305993616	0.7140427366
1.750000    0.8122798702	0.9049014555
1.800000    1.0392186477	1.0392186477
1.850000    1.3213637104	1.3213637104
1.900000    1.6704134596	1.9499072794
1.950000    2.0999997705	2.4495276196
2.000000    2.6258737996	3.0655096291
2.050000    3.2660956906	3.8213834047
2.100000    4.0412340928	4.0412340928
2.150000    4.9745818422	5.8662325107
2.200000    6.0923943526	5.9849935259
2.250000    7.4241550428	7.1492484882
2.300000    9.0028839752	8.4776844068
2.350000    10.8654794638	9.9783613134
2.400000    13.0531210223	13.0531210223
2.450000    15.6117069892	13.5137601218
2.500000    18.5923724485	18.5923724485
2.550000    22.0520654311	27.6248943997
2.600000    26.0541799687	26.0541799687
2.650000    30.6692411387	30.6692411387
2.700000    35.9757440224	46.4205621884
2.750000    42.0610274924	42.0610274924
2.800000    49.0222569136	0.7501806073
2.850000    56.9673570698	56.9673570698
2.900000    66.0163767532	66.0163767532
2.950000    76.3029712210	76.3029712210
3.000000    87.9752008788	87.9752008788
3.050000    101.1979381492	101.1979357869
3.100000    116.1542578675	116.1542578675


==> DataPottsSpin/PottsRE24Zero.txt <==
J	       BP			TP	
0.050000    0.0000000000	0.0000441377
0.100000    0.0003508998	0.0001758209
0.150000    0.0007841727	0.0003929592
0.200000    0.0013814194	0.0006838402
0.250000    0.0021329862	0.0010649732
0.300000    0.0030254831	0.0014777031
0.350000    0.0040411376	0.0019931844
0.400000    0.0051571995	0.0025157777
0.450000    0.0063452993	0.0029645692
0.500000    0.0075708679	0.0035586282
0.550000    0.0087925559	0.0040128883
0.600000    0.0099616816	0.0041876323
0.650000    0.0110217090	0.0045692948
0.700000    0.0119077820	0.0045611517
0.750000    0.0125463448	0.0039683453
0.800000    0.0128548913	0.0036345813
0.850000    0.0127419349	0.0025561067
0.900000    0.0121073046	0.0009476284
0.950000    0.0108429377	0.0018134696
1.000000    0.0088344004	0.0042581020
1.050000    0.0059634192	0.0087507653
1.100000    0.0021118141	0.0128111909
1.150000    0.0028327739	0.0185951112
1.200000    0.0089689058	0.0254966046
1.250000    0.0163708417	0.0335708792
1.300000    0.0250754641	0.0444974186
1.350000    0.0350672456	0.0532552137
1.400000    0.0462627130	0.0672444274
1.450000    0.0584970791	0.0801718198
1.500000    0.0715167875	0.0938275569
1.550000    0.0849822230	0.1078767427
1.600000    0.0984839792	0.1163168771
1.650000    0.1115734634	0.1287771462
1.700000    0.1238045566	0.1401868586
1.750000    0.1347789726	0.1501473716
1.800000    0.1441858178	0.1441858178
1.850000    0.1518269487	0.1518269487
1.900000    0.1576238747	0.1839975253
1.950000    0.1616072561	0.1885054668
2.000000    0.1638941534	0.1913340648
2.050000    0.1646599327	0.1926547159
2.100000    0.1641108880	0.1641108880
2.150000    0.1624615769	0.1915814061
2.200000    0.1599184935	0.1570993437
2.250000    0.1566699401	0.1508686593
2.300000    0.1528810053	0.1439624136
2.350000    0.1486921984	0.1365521417
2.400000    0.1442204134	0.1442204134
2.450000    0.1395611810	0.1208065410
2.500000    0.1347914588	0.1347914588
2.550000    0.1299725013	0.1628181577
2.600000    0.1251525507	0.1251525507
2.650000    0.1203692106	0.1203692106
2.700000    0.1156514842	0.1492285176
2.750000    0.1110214612	0.1110214612
2.800000    0.1064957074	0.0016296907
2.850000    0.1020863893	0.1020863893
2.900000    0.0978021759	0.0978021759
2.950000    0.0936489624	0.0936489624
3.000000    0.0896304469	0.0896304469
3.050000    0.0857485913	0.0857485913
3.100000    0.0820039834	0.0820039834


==> DataPottsSpin/PottsRE24ZeroS.txt <==
J	       BP			TP	
0.050000    0.0000000000	0.0000441377
0.150000    0.0007841727	0.0003929592
0.250000    0.0021329862	0.0010649732
0.350000    0.0040411376	0.0019931844
0.450000    0.0063452993	0.0029645692
0.550000    0.0087925559	0.0040128883
0.650000    0.0110217090	0.0045692948
0.750000    0.0125463448	0.0039683453
0.850000    0.0127419349	0.0025561067
0.950000    0.0108429377	0.0018134696
1.050000    0.0059634192	0.0087507653
1.150000    0.0028327739	0.0185951112
1.250000    0.0163708417	0.0335708792
1.350000    0.0350672456	0.0532552137
1.450000    0.0584970791	0.0801718198
1.550000    0.0849822230	0.1078767427
1.650000    0.1115734634	0.1287771462
1.750000    0.1347789726	0.1501473716
1.850000    0.1518269487	0.1518269487
1.950000    0.1616072561	0.1885054668
2.050000    0.1646599327	0.1926547159
2.150000    0.1624615769	0.1915814061
2.250000    0.1566699401	0.1508686593
2.350000    0.1486921984	0.1365521417
2.450000    0.1395611810	0.1208065410
2.550000    0.1299725013	0.1628181577
2.650000    0.1203692106	0.1203692106
2.750000    0.1110214612	0.1110214612
2.850000    0.1020863893	0.1020863893
2.950000    0.0936489624	0.0936489624
3.050000    0.0857485913	0.0857485913


==> DataPottsSpin/PottsRE35One.txt <==
0.050000    0.0000079447	0.0000079447
0.100000    0.0000647975	0.0000648864
0.150000    0.0002227010	0.0002231513
0.200000    0.0005370164	0.0005370164
0.250000    0.0010660356	0.0010696241
0.300000    0.0018708114	0.0018708114
0.350000    0.0030150867	0.0030291564
0.400000    0.0045654355	0.0045895344
0.450000    0.0065916117	0.0065916117
0.500000    0.0091671678	0.0092256117
0.550000    0.0123704027	0.0124549471
0.600000    0.0162856610	0.0162856610
0.650000    0.0210051231	0.0211627506
0.700000    0.0266310927	0.0268357642
0.750000    0.0332789575	0.0332789575
0.800000    0.0410809614	0.0413959003
0.850000    0.0501909783	0.0505643244
0.900000    0.0607905504	0.0612190848
0.950000    0.0730965973	0.0730965973
1.000000    0.0873711842	0.0878738042
1.050000    0.1039339960	0.1039339960
1.100000    0.1231782323	0.1236386959
1.150000    0.1455907856	0.1459496658
1.200000    0.1717776791	0.1719535332
1.250000    0.2024957280	0.2023794139
1.300000    0.2386912036	0.2386912036
1.350000    0.2815457902	0.2803675981
1.400000    0.3325291483	0.3325291483
1.450000    0.3934560486	0.3934560486
1.500000    0.4665440486	0.4665440486
1.550000    0.5544655617	0.5544655617
1.600000    0.6603864810	0.6504355760
1.650000    0.7879829371	0.7741441240
1.700000    0.9414294393	0.9224050502
1.750000    1.1253559245	1.0994231396
1.800000    1.3447777389	1.3447777389
1.850000    1.6050099369	1.6050099369
1.900000    1.9115831485	1.9115831485
1.950000    2.2701798698	2.2701798698
2.000000    2.6866073709	2.6866073709
2.050000    3.1668167601	3.1668167601
2.100000    3.7169685194	3.7169685194
2.150000    4.3435381866	4.3435381866
2.200000    5.0534507806	4.7254415508
2.250000    5.8542321015	5.4320917036
2.300000    6.7541664151	6.2144222563
2.350000    7.7624540118	7.0767964484
2.400000    8.8893650448	8.8893650448
2.450000    10.1463917751	9.0605698393
2.500000    11.5463970857	11.5463970857
2.550000    13.1037678493	13.1037678493
2.600000    14.8345731530	14.8345731530
2.650000    16.7567355502	16.7567355502
2.700000    18.8902113074	18.8902113074
2.750000    21.2571940251	21.2571940251
2.800000    23.8823352568	0.0463274011
2.850000    26.7929897720	26.7929897720
2.900000    30.0194875848	30.0194875848
2.950000    33.5954392187	33.5954392187
3.000000    37.5580727535	37.5580727535
3.050000    41.9485985664	41.9485985664
3.100000    46.8126323386	46.8126323386


==> DataPottsSpin/PottsRE35Zero.txt <==
J           BP             TP
0.050000    0.0000204053	0.0000204053
0.100000    0.0001663719	0.0001665931
0.150000    0.0005714570	0.0005726088
0.200000    0.0013764480	0.0013764480
0.250000    0.0027272671	0.0027364405
0.300000    0.0047724853	0.0047724853
0.350000    0.0076604882	0.0076962282
0.400000    0.0115363502	0.0115972419
0.450000    0.0165386223	0.0165386223
0.500000    0.0227961233	0.0229414495
0.550000    0.0304249243	0.0306328537
0.600000    0.0395256530	0.0395256530
0.650000    0.0501812740	0.0505578463
0.700000    0.0624554178	0.0629354115
0.750000    0.0763912770	0.0763912770
0.800000    0.0920111082	0.0927164894
0.850000    0.1093162046	0.1101293512
0.900000    0.1282872403	0.1291915801
0.950000    0.1488847888	0.1488847888
1.000000    0.1710497685	0.1720337661
1.050000    0.1947035721	0.1947035721
1.100000    0.2197475541	0.2205690093
1.150000    0.2460616080	0.2466681454
1.200000    0.2735015619	0.2737815514
1.250000    0.3018953726	0.3017219630
1.300000    0.3310382970	0.3310382970
1.350000    0.3606878375	0.3591784531
1.400000    0.3905598982	0.3905598982
1.450000    0.4203283193	0.4203283193
1.500000    0.4496303595	0.4496303595
1.550000    0.4780802596	0.4780802596
1.600000    0.5052914894	0.4976775995
1.650000    0.5309056011	0.5215816606
1.700000    0.5546228246	0.5434150150
1.750000    0.5762278598	0.5629492211
1.800000    0.5956049383	0.5956049383
1.850000    0.6127391080	0.6127391080
1.900000    0.6277045856	0.6277045856
1.950000    0.6406442025	0.6406442025
2.000000    0.6517453054	0.6517453054
2.050000    0.6612168705	0.6612168705
2.100000    0.6692708948	0.6692708948
2.150000    0.6761092560	0.6761092560
2.200000    0.6819157932	0.6376540214
2.250000    0.6868526057	0.6373246347
2.300000    0.6910593333	0.6358348656
2.350000    0.6946542930	0.6332954782
2.400000    0.6977366044	0.6977366044
2.450000    0.7003886999	0.6254362017
2.500000    0.7026788497	0.7026788497
2.550000    0.7046635015	0.7046635015
2.600000    0.7063893368	0.7063893368
2.650000    0.7078950248	0.7078950248
2.700000    0.7092126846	0.7092126846
2.750000    0.7103690878	0.7103690878
2.800000    0.7113866382	0.0013799611
2.850000    0.7122841661	0.7122841661
2.900000    0.7130775685	0.7130775685
2.950000    0.7137803265	0.7137803265
3.000000    0.7144039250	0.7144039250
3.050000    0.7149581889	0.7149581889
3.100000    0.7154515599	0.7154515599


==> files/ClockOne.txt <==
S Z
0.00 0.000000
0.01 0.004902
0.02 0.009612
0.03 0.014141
0.04 0.018496
0.05 0.022684
0.06 0.026714
0.07 0.030592
0.08 0.034325
0.09 0.037918
0.10 0.041379
0.11 0.044711
0.12 0.047922
0.13 0.051015
0.14 0.053995
0.15 0.056868
0.16 0.059637
0.17 0.062306
0.18 0.064879
0.19 0.067360
0.20 0.069753
0.21 0.072060
0.22 0.074286
0.23 0.076432
0.24 0.078502
0.25 0.080499
0.26 0.082425
0.27 0.084283
0.28 0.086075
0.29 0.087804
0.30 0.089471
0.31 0.091080
0.32 0.092631
0.33 0.094126
0.34 0.095568
0.35 0.096959
0.36 0.098299
0.37 0.099592
0.38 0.100837
0.39 0.102037
0.40 0.103193
0.41 0.104306
0.42 0.105378
0.43 0.106410
0.44 0.107403
0.45 0.108359
0.46 0.109278
0.47 0.110161
0.48 0.111011
0.49 0.111826
0.50 0.112609
0.51 0.113361
0.52 0.114082
0.53 0.114773
0.54 0.115435
0.55 0.116068
0.56 0.116675
0.57 0.117254
0.58 0.117808
0.59 0.118336
0.60 0.118839
0.61 0.119319
0.62 0.119774
0.63 0.120207
0.64 0.120618
0.65 0.121007
0.66 0.121375
0.67 0.121722
0.68 0.122049
0.69 0.122356
0.70 0.122644
0.71 0.122914
0.72 0.123165
0.73 0.123398
0.74 0.123613
0.75 0.123812
0.76 0.123993
0.77 0.124159
0.78 0.124308
0.79 0.124442
0.80 0.124561
0.81 0.124665
0.82 0.124754
0.83 0.124829
0.84 0.124890
0.85 0.124937
0.86 0.124971
0.87 0.124992
0.88 0.125000
0.89 0.124995
0.90 0.124979
0.91 0.124950
0.92 0.124909
0.93 0.124857
0.94 0.124794
0.95 0.124719
0.96 0.124634
0.97 0.124538
0.98 0.124432
0.99 0.124315
1.00 0.124189
1.01 0.124053
1.02 0.123907
1.03 0.123752
1.04 0.123588
1.05 0.123414
1.06 0.123232
1.07 0.123041
1.08 0.122842
1.09 0.122634
1.10 0.122419
1.11 0.122195
1.12 0.121963
1.13 0.121724
1.14 0.121477
1.15 0.121223
1.16 0.120962
1.17 0.120694
1.18 0.120419
1.19 0.120137
1.20 0.119848
1.21 0.119553
1.22 0.119252
1.23 0.118944
1.24 0.118630
1.25 0.118310
1.26 0.117985
1.27 0.117654
1.28 0.117317
1.29 0.116974
1.30 0.116627
1.31 0.116274
1.32 0.115916
1.33 0.115553
1.34 0.115185
1.35 0.114812
1.36 0.114435
1.37 0.114053
1.38 0.113667
1.39 0.113276
1.40 0.112881
1.41 0.112482
1.42 0.112079
1.43 0.111672
1.44 0.111261
1.45 0.110847
1.46 0.110429
1.47 0.110007
1.48 0.109582
1.49 0.109153
1.50 0.108721
1.51 0.108286
1.52 0.107848
1.53 0.107407
1.54 0.106963
1.55 0.106516
1.56 0.106066
1.57 0.105614
1.58 0.105159
1.59 0.104702
1.60 0.104242
1.61 0.103780
1.62 0.103316
1.63 0.102849
1.64 0.102381
1.65 0.101910
1.66 0.101438
1.67 0.100963
1.68 0.100487
1.69 0.100009
1.70 0.099530
1.71 0.099049
1.72 0.098566
1.73 0.098082
1.74 0.097597
1.75 0.097110
1.76 0.096622
1.77 0.096133
1.78 0.095643
1.79 0.095152
1.80 0.094660
1.81 0.094167
1.82 0.093673
1.83 0.093179
1.84 0.092683
1.85 0.092187
1.86 0.091691
1.87 0.091194
1.88 0.090696
1.89 0.090198
1.90 0.089700
1.91 0.089201
1.92 0.088702
1.93 0.088203
1.94 0.087704
1.95 0.087205
1.96 0.086705
1.97 0.086206
1.98 0.085707
1.99 0.085208
2.00 0.084709
2.01 0.084210
2.02 0.083711
2.03 0.083213
2.04 0.082715
2.05 0.082218
2.06 0.081721
2.07 0.081225
2.08 0.080729
2.09 0.080233
2.10 0.079738
2.11 0.079244
2.12 0.078751
2.13 0.078258
2.14 0.077766
2.15 0.077275
2.16 0.076785
2.17 0.076296
2.18 0.075808
2.19 0.075320
2.20 0.074834
2.21 0.074349
2.22 0.073864
2.23 0.073381
2.24 0.072899
2.25 0.072418
2.26 0.071939
2.27 0.071460
2.28 0.070983
2.29 0.070507
2.30 0.070033
2.31 0.069560
2.32 0.069088
2.33 0.068617
2.34 0.068149
2.35 0.067681
2.36 0.067215
2.37 0.066751
2.38 0.066288
2.39 0.065826
2.40 0.065367
2.41 0.064908
2.42 0.064452
2.43 0.063997
2.44 0.063544
2.45 0.063092
2.46 0.062642
2.47 0.062194
2.48 0.061748
2.49 0.061303
2.50 0.060861
2.51 0.060420
2.52 0.059981
2.53 0.059543
2.54 0.059108
2.55 0.058674
2.56 0.058243
2.57 0.057813
2.58 0.057385
2.59 0.056959
2.60 0.056535
2.61 0.056113
2.62 0.055693
2.63 0.055275
2.64 0.054858
2.65 0.054444
2.66 0.054032
2.67 0.053622
2.68 0.053214
2.69 0.052808
2.70 0.052404
2.71 0.052002
2.72 0.051602
2.73 0.051204
2.74 0.050808
2.75 0.050415
2.76 0.050023
2.77 0.049634
2.78 0.049246
2.79 0.048861
2.80 0.048478
2.81 0.048097
2.82 0.047718
2.83 0.047341
2.84 0.046966
2.85 0.046594
2.86 0.046223
2.87 0.045855
2.88 0.045489
2.89 0.045125
2.90 0.044763
2.91 0.044403
2.92 0.044046
2.93 0.043690
2.94 0.043337
2.95 0.042986
2.96 0.042637
2.97 0.042290
2.98 0.041945
2.99 0.041602
3.00 0.041262
3.01 0.040924
3.02 0.040587
3.03 0.040253
3.04 0.039921
3.05 0.039592
3.06 0.039264
3.07 0.038938
3.08 0.038615
3.09 0.038294
3.10 0.037974
3.11 0.037657
3.12 0.037342
3.13 0.037030
3.14 0.036719
3.15 0.036410
3.16 0.036103
3.17 0.035799
3.18 0.035496
3.19 0.035196
3.20 0.034898
3.21 0.034602
3.22 0.034307
3.23 0.034015
3.24 0.033725
3.25 0.033437
3.26 0.033151
3.27 0.032867
3.28 0.032585
3.29 0.032305
3.30 0.032027
3.31 0.031751
3.32 0.031477
3.33 0.031205
3.34 0.030935
3.35 0.030667
3.36 0.030401
3.37 0.030137
3.38 0.029875
3.39 0.029615
3.40 0.029356
3.41 0.029100
3.42 0.028845
3.43 0.028593
3.44 0.028342
3.45 0.028093
3.46 0.027846
3.47 0.027601
3.48 0.027358
3.49 0.027117
3.50 0.026877
3.51 0.026640
3.52 0.026404
3.53 0.026170
3.54 0.025938
3.55 0.025707
3.56 0.025479
3.57 0.025252
3.58 0.025027
3.59 0.024803
3.60 0.024582
3.61 0.024362
3.62 0.024144
3.63 0.023928
3.64 0.023713
3.65 0.023500
3.66 0.023289
3.67 0.023080
3.68 0.022872
3.69 0.022666
3.70 0.022461
3.71 0.022258
3.72 0.022057
3.73 0.021857
3.74 0.021659
3.75 0.021463
3.76 0.021268
3.77 0.021075
3.78 0.020884
3.79 0.020694
3.80 0.020505
3.81 0.020318
3.82 0.020133
3.83 0.019949
3.84 0.019767
3.85 0.019586
3.86 0.019407
3.87 0.019229
3.88 0.019053
3.89 0.018878
3.90 0.018704
3.91 0.018533
3.92 0.018362
3.93 0.018193
3.94 0.018025
3.95 0.017859
3.96 0.017695
3.97 0.017531
3.98 0.017369
3.99 0.017209
4.00 0.017049
4.01 0.016892
4.02 0.016735
4.03 0.016580
4.04 0.016426
4.05 0.016273
4.06 0.016122
4.07 0.015972
4.08 0.015824
4.09 0.015676
4.10 0.015530
4.11 0.015386
4.12 0.015242
4.13 0.015100
4.14 0.014959
4.15 0.014819
4.16 0.014680
4.17 0.014543
4.18 0.014407
4.19 0.014272
4.20 0.014138
4.21 0.014005
4.22 0.013874
4.23 0.013744
4.24 0.013615
4.25 0.013487
4.26 0.013360
4.27 0.013234
4.28 0.013109
4.29 0.012986
4.30 0.012863
4.31 0.012742
4.32 0.012622
4.33 0.012503
4.34 0.012384
4.35 0.012267
4.36 0.012151
4.37 0.012036
4.38 0.011922
4.39 0.011809
4.40 0.011698
4.41 0.011587
4.42 0.011477
4.43 0.011368
4.44 0.011260
4.45 0.011153
4.46 0.011047
4.47 0.010942
4.48 0.010838
4.49 0.010735
4.50 0.010633
4.51 0.010531
4.52 0.010431
4.53 0.010332
4.54 0.010233
4.55 0.010135
4.56 0.010039
4.57 0.009943
4.58 0.009848
4.59 0.009754
4.60 0.009660
4.61 0.009568
4.62 0.009477
4.63 0.009386
4.64 0.009296
4.65 0.009207
4.66 0.009119
4.67 0.009031
4.68 0.008945
4.69 0.008859
4.70 0.008774
4.71 0.008690
4.72 0.008606
4.73 0.008524
4.74 0.008442
4.75 0.008360
4.76 0.008280
4.77 0.008200
4.78 0.008122
4.79 0.008043
4.80 0.007966
4.81 0.007889
4.82 0.007813
4.83 0.007738
4.84 0.007663
4.85 0.007589
4.86 0.007516
4.87 0.007444
4.88 0.007372
4.89 0.007301
4.90 0.007230
4.91 0.007160
4.92 0.007091
4.93 0.007022
4.94 0.006955
4.95 0.006887
4.96 0.006821
4.97 0.006755
4.98 0.006689
4.99 0.006624
5.00 0.006560
5.01 0.006497
5.02 0.006434
5.03 0.006371
5.04 0.006310
5.05 0.006248
5.06 0.006188
5.07 0.006128
5.08 0.006068
5.09 0.006009
5.10 0.005951
5.11 0.005893
5.12 0.005836
5.13 0.005779
5.14 0.005723
5.15 0.005667
5.16 0.005612
5.17 0.005558
5.18 0.005504
5.19 0.005450
5.20 0.005397
5.21 0.005344
5.22 0.005292
5.23 0.005241
5.24 0.005190
5.25 0.005139
5.26 0.005089
5.27 0.005040
5.28 0.004990
5.29 0.004942
5.30 0.004894
5.31 0.004846
5.32 0.004798
5.33 0.004752
5.34 0.004705
5.35 0.004659
5.36 0.004614
5.37 0.004569
5.38 0.004524
5.39 0.004480
5.40 0.004436
5.41 0.004393
5.42 0.004350
5.43 0.004307
5.44 0.004265
5.45 0.004223
5.46 0.004182
5.47 0.004141
5.48 0.004101
5.49 0.004061
5.50 0.004021
5.51 0.003981
5.52 0.003942
5.53 0.003904
5.54 0.003866
5.55 0.003828
5.56 0.003790
5.57 0.003753
5.58 0.003716
5.59 0.003680
5.60 0.003644
5.61 0.003608
5.62 0.003573
5.63 0.003538
5.64 0.003503
5.65 0.003469
5.66 0.003435
5.67 0.003401
5.68 0.003367
5.69 0.003334
5.70 0.003302
5.71 0.003269
5.72 0.003237
5.73 0.003205
5.74 0.003174
5.75 0.003143
5.76 0.003112
5.77 0.003081
5.78 0.003051
5.79 0.003021
5.80 0.002991
5.81 0.002962
5.82 0.002933
5.83 0.002904
5.84 0.002875
5.85 0.002847
5.86 0.002819
5.87 0.002791
5.88 0.002764
5.89 0.002737
5.90 0.002710
5.91 0.002683
5.92 0.002657
5.93 0.002630
5.94 0.002605
5.95 0.002579
5.96 0.002554
5.97 0.002528
5.98 0.002503
5.99 0.002479
6.00 0.002454
6.01 0.002430
6.02 0.002406
6.03 0.002383
6.04 0.002359
6.05 0.002336
6.06 0.002313
6.07 0.002290
6.08 0.002267
6.09 0.002245
6.10 0.002223
6.11 0.002201
6.12 0.002179
6.13 0.002158
6.14 0.002136
6.15 0.002115
6.16 0.002095
6.17 0.002074
6.18 0.002053
6.19 0.002033
6.20 0.002013
6.21 0.001993
6.22 0.001974
6.23 0.001954
6.24 0.001935
6.25 0.001916
6.26 0.001897
6.27 0.001878
6.28 0.001859
6.29 0.001841
6.30 0.001823
6.31 0.001805
6.32 0.001787
6.33 0.001769
6.34 0.001752
6.35 0.001735
6.36 0.001717
6.37 0.001700
6.38 0.001684
6.39 0.001667
6.40 0.001651
6.41 0.001634
6.42 0.001618
6.43 0.001602
6.44 0.001586
6.45 0.001571
6.46 0.001555
6.47 0.001540
6.48 0.001524
6.49 0.001509
6.50 0.001494
6.51 0.001480
6.52 0.001465
6.53 0.001451
6.54 0.001436
6.55 0.001422
6.56 0.001408
6.57 0.001394
6.58 0.001380
6.59 0.001367
6.60 0.001353
6.61 0.001340
6.62 0.001326
6.63 0.001313
6.64 0.001300
6.65 0.001287
6.66 0.001275
6.67 0.001262
6.68 0.001249
6.69 0.001237
6.70 0.001225
6.71 0.001213
6.72 0.001201
6.73 0.001189
6.74 0.001177
6.75 0.001165
6.76 0.001154
6.77 0.001142
6.78 0.001131
6.79 0.001120
6.80 0.001109
6.81 0.001098
6.82 0.001087
6.83 0.001076
6.84 0.001066
6.85 0.001055
6.86 0.001045
6.87 0.001034
6.88 0.001024
6.89 0.001014
6.90 0.001004
6.91 0.000994
6.92 0.000984
6.93 0.000974
6.94 0.000965
6.95 0.000955
6.96 0.000946
6.97 0.000936
6.98 0.000927
6.99 0.000918
7.00 0.000909
7.01 0.000900
7.02 0.000891
7.03 0.000882
7.04 0.000873
7.05 0.000864
7.06 0.000856
7.07 0.000847
7.08 0.000839
7.09 0.000831
7.10 0.000822
7.11 0.000814
7.12 0.000806
7.13 0.000798
7.14 0.000790
7.15 0.000782
7.16 0.000775
7.17 0.000767
7.18 0.000759
7.19 0.000752
7.20 0.000744
7.21 0.000737
7.22 0.000730
7.23 0.000722
7.24 0.000715
7.25 0.000708
7.26 0.000701
7.27 0.000694
7.28 0.000687
7.29 0.000680
7.30 0.000674
7.31 0.000667
7.32 0.000660
7.33 0.000654
7.34 0.000647
7.35 0.000641
7.36 0.000635
7.37 0.000628
7.38 0.000622
7.39 0.000616
7.40 0.000610
7.41 0.000604
7.42 0.000598
7.43 0.000592
7.44 0.000586
7.45 0.000580
7.46 0.000574
7.47 0.000569
7.48 0.000563
7.49 0.000557
7.50 0.000552
7.51 0.000546
7.52 0.000541
7.53 0.000536
7.54 0.000530
7.55 0.000525
7.56 0.000520
7.57 0.000515
7.58 0.000510
7.59 0.000504
7.60 0.000499
7.61 0.000494
7.62 0.000490
7.63 0.000485
7.64 0.000480
7.65 0.000475
7.66 0.000470
7.67 0.000466
7.68 0.000461
7.69 0.000457
7.70 0.000452
7.71 0.000448
7.72 0.000443
7.73 0.000439
7.74 0.000434
7.75 0.000430
7.76 0.000426
7.77 0.000422
7.78 0.000417
7.79 0.000413
7.80 0.000409
7.81 0.000405
7.82 0.000401
7.83 0.000397
7.84 0.000393
7.85 0.000389
7.86 0.000385
7.87 0.000381
7.88 0.000378
7.89 0.000374
7.90 0.000370
7.91 0.000367
7.92 0.000363
7.93 0.000359
7.94 0.000356
7.95 0.000352
7.96 0.000349
7.97 0.000345
7.98 0.000342
7.99 0.000338
8.00 0.000335
8.01 0.000332
8.02 0.000328
8.03 0.000325
8.04 0.000322
8.05 0.000319
8.06 0.000316
8.07 0.000312
8.08 0.000309
8.09 0.000306
8.10 0.000303
8.11 0.000300
8.12 0.000297
8.13 0.000294
8.14 0.000291
8.15 0.000288
8.16 0.000286
8.17 0.000283
8.18 0.000280
8.19 0.000277
8.20 0.000274
8.21 0.000272
8.22 0.000269
8.23 0.000266
8.24 0.000264
8.25 0.000261
8.26 0.000258
8.27 0.000256
8.28 0.000253
8.29 0.000251
8.30 0.000248
8.31 0.000246
8.32 0.000243
8.33 0.000241
8.34 0.000239
8.35 0.000236
8.36 0.000234
8.37 0.000232
8.38 0.000229
8.39 0.000227
8.40 0.000225
8.41 0.000222
8.42 0.000220
8.43 0.000218
8.44 0.000216
8.45 0.000214
8.46 0.000212
8.47 0.000209
8.48 0.000207
8.49 0.000205
8.50 0.000203
8.51 0.000201
8.52 0.000199
8.53 0.000197
8.54 0.000195
8.55 0.000193
8.56 0.000191
8.57 0.000190
8.58 0.000188
8.59 0.000186
8.60 0.000184
8.61 0.000182
8.62 0.000180
8.63 0.000179
8.64 0.000177
8.65 0.000175
8.66 0.000173
8.67 0.000172
8.68 0.000170
8.69 0.000168
8.70 0.000166
8.71 0.000165
8.72 0.000163
8.73 0.000162
8.74 0.000160
8.75 0.000158
8.76 0.000157
8.77 0.000155
8.78 0.000154
8.79 0.000152
8.80 0.000151
8.81 0.000149
8.82 0.000148
8.83 0.000146
8.84 0.000145
8.85 0.000143
8.86 0.000142
8.87 0.000140
8.88 0.000139
8.89 0.000138
8.90 0.000136
8.91 0.000135
8.92 0.000134
8.93 0.000132
8.94 0.000131
8.95 0.000130
8.96 0.000128
8.97 0.000127
8.98 0.000126
8.99 0.000125
9.00 0.000123
9.01 0.000122
9.02 0.000121
9.03 0.000120
9.04 0.000119
9.05 0.000117
9.06 0.000116
9.07 0.000115
9.08 0.000114
9.09 0.000113
9.10 0.000112
9.11 0.000111
9.12 0.000109
9.13 0.000108
9.14 0.000107
9.15 0.000106
9.16 0.000105
9.17 0.000104
9.18 0.000103
9.19 0.000102
9.20 0.000101
9.21 0.000100
9.22 0.000099
9.23 0.000098
9.24 0.000097
9.25 0.000096
9.26 0.000095
9.27 0.000094
9.28 0.000093
9.29 0.000092
9.30 0.000091
9.31 0.000090
9.32 0.000090
9.33 0.000089
9.34 0.000088
9.35 0.000087
9.36 0.000086
9.37 0.000085
9.38 0.000084
9.39 0.000084
9.40 0.000083
9.41 0.000082
9.42 0.000081
9.43 0.000080
9.44 0.000079
9.45 0.000079
9.46 0.000078
9.47 0.000077
9.48 0.000076
9.49 0.000076
9.50 0.000075
9.51 0.000074
9.52 0.000073
9.53 0.000073
9.54 0.000072
9.55 0.000071
9.56 0.000070
9.57 0.000070
9.58 0.000069
9.59 0.000068
9.60 0.000068
9.61 0.000067
9.62 0.000066
9.63 0.000066
9.64 0.000065
9.65 0.000064
9.66 0.000064
9.67 0.000063
9.68 0.000063
9.69 0.000062
9.70 0.000061
9.71 0.000061
9.72 0.000060
9.73 0.000059
9.74 0.000059
9.75 0.000058
9.76 0.000058
9.77 0.000057
9.78 0.000057
9.79 0.000056
9.80 0.000055
9.81 0.000055
9.82 0.000054
9.83 0.000054
9.84 0.000053
9.85 0.000053
9.86 0.000052
9.87 0.000052
9.88 0.000051
9.89 0.000051
9.90 0.000050
9.91 0.000050
9.92 0.000049
9.93 0.000049
9.94 0.000048
9.95 0.000048
9.96 0.000047
9.97 0.000047
9.98 0.000046
9.99 0.000046
10.00 0.000045
10.01 0.000045
10.02 0.000044
10.03 0.000044
10.04 0.000044
10.05 0.000043
10.06 0.000043
10.07 0.000042
10.08 0.000042
10.09 0.000041
10.10 0.000041
10.11 0.000041
10.12 0.000040
10.13 0.000040
10.14 0.000039
10.15 0.000039
10.16 0.000039
10.17 0.000038
10.18 0.000038
10.19 0.000038
10.20 0.000037
10.21 0.000037
10.22 0.000036
10.23 0.000036
10.24 0.000036
10.25 0.000035
10.26 0.000035
10.27 0.000035
10.28 0.000034
10.29 0.000034
10.30 0.000034
10.31 0.000033
10.32 0.000033
10.33 0.000033
10.34 0.000032
10.35 0.000032
10.36 0.000032
10.37 0.000031
10.38 0.000031
10.39 0.000031
10.40 0.000030
10.41 0.000030
10.42 0.000030
10.43 0.000030
10.44 0.000029
10.45 0.000029
10.46 0.000029
10.47 0.000028
10.48 0.000028
10.49 0.000028
10.50 0.000028
10.51 0.000027
10.52 0.000027
10.53 0.000027
10.54 0.000026
10.55 0.000026
10.56 0.000026
10.57 0.000026
10.58 0.000025
10.59 0.000025
10.60 0.000025
10.61 0.000025
10.62 0.000024
10.63 0.000024
10.64 0.000024
10.65 0.000024
10.66 0.000023
10.67 0.000023
10.68 0.000023
10.69 0.000023
10.70 0.000023
10.71 0.000022
10.72 0.000022
10.73 0.000022
10.74 0.000022
10.75 0.000021
10.76 0.000021
10.77 0.000021
10.78 0.000021
10.79 0.000021
10.80 0.000020
10.81 0.000020
10.82 0.000020
10.83 0.000020
10.84 0.000020
10.85 0.000019
10.86 0.000019
10.87 0.000019
10.88 0.000019
10.89 0.000019
10.90 0.000018
10.91 0.000018
10.92 0.000018
10.93 0.000018
10.94 0.000018
10.95 0.000018
10.96 0.000017
10.97 0.000017
10.98 0.000017
10.99 0.000017
11.00 0.000017
11.01 0.000017
11.02 0.000016
11.03 0.000016
11.04 0.000016
11.05 0.000016
11.06 0.000016
11.07 0.000016
11.08 0.000015
11.09 0.000015
11.10 0.000015
11.11 0.000015
11.12 0.000015
11.13 0.000015
11.14 0.000015
11.15 0.000014
11.16 0.000014
11.17 0.000014
11.18 0.000014
11.19 0.000014
11.20 0.000014
11.21 0.000014
11.22 0.000013
11.23 0.000013
11.24 0.000013
11.25 0.000013
11.26 0.000013
11.27 0.000013
11.28 0.000013
11.29 0.000012
11.30 0.000012
11.31 0.000012
11.32 0.000012
11.33 0.000012
11.34 0.000012
11.35 0.000012
11.36 0.000012
11.37 0.000012
11.38 0.000011
11.39 0.000011
11.40 0.000011
11.41 0.000011
11.42 0.000011
11.43 0.000011
11.44 0.000011
11.45 0.000011
11.46 0.000011
11.47 0.000010
11.48 0.000010
11.49 0.000010
11.50 0.000010
11.51 0.000010
11.52 0.000010
11.53 0.000010
11.54 0.000010
11.55 0.000010
11.56 0.000010
11.57 0.000009
11.58 0.000009
11.59 0.000009
11.60 0.000009
11.61 0.000009
11.62 0.000009
11.63 0.000009
11.64 0.000009
11.65 0.000009
11.66 0.000009
11.67 0.000009
11.68 0.000008
11.69 0.000008
11.70 0.000008
11.71 0.000008
11.72 0.000008
11.73 0.000008
11.74 0.000008
11.75 0.000008
11.76 0.000008
11.77 0.000008
11.78 0.000008
11.79 0.000008
11.80 0.000008
11.81 0.000007
11.82 0.000007
11.83 0.000007
11.84 0.000007
11.85 0.000007
11.86 0.000007
11.87 0.000007
11.88 0.000007
11.89 0.000007
11.90 0.000007
11.91 0.000007
11.92 0.000007
11.93 0.000007
11.94 0.000007
11.95 0.000006
11.96 0.000006
11.97 0.000006
11.98 0.000006
11.99 0.000006


==> files/ClockTwo.txt <==
S Z
0.00 0.000000
0.01 0.000024
0.02 0.000094
0.03 0.000206
0.04 0.000355
0.05 0.000539
0.06 0.000755
0.07 0.000998
0.08 0.001267
0.09 0.001558
0.10 0.001870
0.11 0.002201
0.12 0.002547
0.13 0.002908
0.14 0.003281
0.15 0.003664
0.16 0.004057
0.17 0.004457
0.18 0.004864
0.19 0.005276
0.20 0.005692
0.21 0.006111
0.22 0.006531
0.23 0.006953
0.24 0.007375
0.25 0.007796
0.26 0.008216
0.27 0.008634
0.28 0.009049
0.29 0.009460
0.30 0.009868
0.31 0.010272
0.32 0.010671
0.33 0.011065
0.34 0.011454
0.35 0.011836
0.36 0.012213
0.37 0.012583
0.38 0.012947
0.39 0.013303
0.40 0.013653
0.41 0.013995
0.42 0.014330
0.43 0.014657
0.44 0.014977
0.45 0.015289
0.46 0.015593
0.47 0.015889
0.48 0.016177
0.49 0.016456
0.50 0.016728
0.51 0.016992
0.52 0.017247
0.53 0.017495
0.54 0.017734
0.55 0.017965
0.56 0.018188
0.57 0.018403
0.58 0.018610
0.59 0.018809
0.60 0.019000
0.61 0.019183
0.62 0.019358
0.63 0.019525
0.64 0.019685
0.65 0.019837
0.66 0.019982
0.67 0.020119
0.68 0.020249
0.69 0.020371
0.70 0.020486
0.71 0.020595
0.72 0.020696
0.73 0.020790
0.74 0.020878
0.75 0.020958
0.76 0.021033
0.77 0.021100
0.78 0.021161
0.79 0.021216
0.80 0.021265
0.81 0.021308
0.82 0.021345
0.83 0.021376
0.84 0.021401
0.85 0.021421
0.86 0.021435
0.87 0.021443
0.88 0.021447
0.89 0.021445
0.90 0.021438
0.91 0.021426
0.92 0.021409
0.93 0.021387
0.94 0.021361
0.95 0.021331
0.96 0.021295
0.97 0.021256
0.98 0.021212
0.99 0.021164
1.00 0.021113
1.01 0.021057
1.02 0.020997
1.03 0.020934
1.04 0.020867
1.05 0.020797
1.06 0.020723
1.07 0.020646
1.08 0.020566
1.09 0.020482
1.10 0.020396
1.11 0.020307
1.12 0.020215
1.13 0.020120
1.14 0.020022
1.15 0.019922
1.16 0.019819
1.17 0.019714
1.18 0.019607
1.19 0.019498
1.20 0.019386
1.21 0.019273
1.22 0.019157
1.23 0.019039
1.24 0.018920
1.25 0.018799
1.26 0.018676
1.27 0.018552
1.28 0.018426
1.29 0.018299
1.30 0.018170
1.31 0.018040
1.32 0.017909
1.33 0.017777
1.34 0.017643
1.35 0.017509
1.36 0.017374
1.37 0.017237
1.38 0.017100
1.39 0.016962
1.40 0.016823
1.41 0.016684
1.42 0.016544
1.43 0.016403
1.44 0.016262
1.45 0.016121
1.46 0.015979
1.47 0.015837
1.48 0.015694
1.49 0.015551
1.50 0.015408
1.51 0.015265
1.52 0.015121
1.53 0.014978
1.54 0.014835
1.55 0.014691
1.56 0.014548
1.57 0.014404
1.58 0.014261
1.59 0.014118
1.60 0.013975
1.61 0.013833
1.62 0.013690
1.63 0.013548
1.64 0.013407
1.65 0.013265
1.66 0.013125
1.67 0.012984
1.68 0.012844
1.69 0.012704
1.70 0.012565
1.71 0.012427
1.72 0.012289
1.73 0.012151
1.74 0.012015
1.75 0.011879
1.76 0.011743
1.77 0.011608
1.78 0.011474
1.79 0.011341
1.80 0.011208
1.81 0.011076
1.82 0.010945
1.83 0.010815
1.84 0.010685
1.85 0.010556
1.86 0.010428
1.87 0.010301
1.88 0.010175
1.89 0.010050
1.90 0.009925
1.91 0.009802
1.92 0.009679
1.93 0.009557
1.94 0.009436
1.95 0.009316
1.96 0.009197
1.97 0.009079
1.98 0.008962
1.99 0.008846
2.00 0.008731
2.01 0.008617
2.02 0.008504
2.03 0.008391
2.04 0.008280
2.05 0.008170
2.06 0.008061
2.07 0.007953
2.08 0.007845
2.09 0.007739
2.10 0.007634
2.11 0.007530
2.12 0.007427
2.13 0.007324
2.14 0.007223
2.15 0.007123
2.16 0.007024
2.17 0.006926
2.18 0.006829
2.19 0.006733
2.20 0.006638
2.21 0.006544
2.22 0.006450
2.23 0.006358
2.24 0.006267
2.25 0.006177
2.26 0.006088
2.27 0.006000
2.28 0.005913
2.29 0.005827
2.30 0.005742
2.31 0.005658
2.32 0.005574
2.33 0.005492
2.34 0.005411
2.35 0.005331
2.36 0.005251
2.37 0.005173
2.38 0.005096
2.39 0.005019
2.40 0.004944
2.41 0.004869
2.42 0.004795
2.43 0.004722
2.44 0.004650
2.45 0.004579
2.46 0.004509
2.47 0.004440
2.48 0.004372
2.49 0.004304
2.50 0.004238
2.51 0.004172
2.52 0.004107
2.53 0.004043
2.54 0.003980
2.55 0.003918
2.56 0.003856
2.57 0.003796
2.58 0.003736
2.59 0.003677
2.60 0.003618
2.61 0.003561
2.62 0.003504
2.63 0.003448
2.64 0.003393
2.65 0.003339
2.66 0.003285
2.67 0.003232
2.68 0.003180
2.69 0.003129
2.70 0.003078
2.71 0.003028
2.72 0.002979
2.73 0.002931
2.74 0.002883
2.75 0.002836
2.76 0.002789
2.77 0.002743
2.78 0.002698
2.79 0.002654
2.80 0.002610
2.81 0.002567
2.82 0.002524
2.83 0.002482
2.84 0.002441
2.85 0.002400
2.86 0.002360
2.87 0.002321
2.88 0.002282
2.89 0.002244
2.90 0.002206
2.91 0.002169
2.92 0.002132
2.93 0.002096
2.94 0.002061
2.95 0.002026
2.96 0.001992
2.97 0.001958
2.98 0.001925
2.99 0.001892
3.00 0.001859
3.01 0.001828
3.02 0.001796
3.03 0.001766
3.04 0.001735
3.05 0.001705
3.06 0.001676
3.07 0.001647
3.08 0.001619
3.09 0.001591
3.10 0.001563
3.11 0.001536
3.12 0.001509
3.13 0.001483
3.14 0.001457
3.15 0.001432
3.16 0.001407
3.17 0.001382
3.18 0.001358
3.19 0.001334
3.20 0.001311
3.21 0.001288
3.22 0.001265
3.23 0.001243
3.24 0.001221
3.25 0.001200
3.26 0.001179
3.27 0.001158
3.28 0.001137
3.29 0.001117
3.30 0.001097
3.31 0.001078
3.32 0.001059
3.33 0.001040
3.34 0.001021
3.35 0.001003
3.36 0.000985
3.37 0.000967
3.38 0.000950
3.39 0.000933
3.40 0.000916
3.41 0.000900
3.42 0.000884
3.43 0.000868
3.44 0.000852
3.45 0.000837
3.46 0.000822
3.47 0.000807
3.48 0.000792
3.49 0.000778
3.50 0.000764
3.51 0.000750
3.52 0.000737
3.53 0.000723
3.54 0.000710
3.55 0.000697
3.56 0.000685
3.57 0.000672
3.58 0.000660
3.59 0.000648
3.60 0.000636
3.61 0.000624
3.62 0.000613
3.63 0.000602
3.64 0.000591
3.65 0.000580
3.66 0.000569
3.67 0.000559
3.68 0.000549
3.69 0.000538
3.70 0.000529
3.71 0.000519
3.72 0.000509
3.73 0.000500
3.74 0.000491
3.75 0.000482
3.76 0.000473
3.77 0.000464
3.78 0.000455
3.79 0.000447
3.80 0.000439
3.81 0.000431
3.82 0.000423
3.83 0.000415
3.84 0.000407
3.85 0.000399
3.86 0.000392
3.87 0.000385
3.88 0.000378
3.89 0.000370
3.90 0.000364
3.91 0.000357
3.92 0.000350
3.93 0.000344
3.94 0.000337
3.95 0.000331
3.96 0.000325
3.97 0.000319
3.98 0.000313
3.99 0.000307
4.00 0.000301
4.01 0.000295
4.02 0.000290
4.03 0.000284
4.04 0.000279
4.05 0.000274
4.06 0.000269
4.07 0.000264
4.08 0.000259
4.09 0.000254
4.10 0.000249
4.11 0.000244
4.12 0.000240
4.13 0.000235
4.14 0.000231
4.15 0.000226
4.16 0.000222
4.17 0.000218
4.18 0.000214
4.19 0.000210
4.20 0.000206
4.21 0.000202
4.22 0.000198
4.23 0.000194
4.24 0.000191
4.25 0.000187
4.26 0.000183
4.27 0.000180
4.28 0.000177
4.29 0.000173
4.30 0.000170
4.31 0.000167
4.32 0.000163
4.33 0.000160
4.34 0.000157
4.35 0.000154
4.36 0.000151
4.37 0.000148
4.38 0.000146
4.39 0.000143
4.40 0.000140
4.41 0.000137
4.42 0.000135
4.43 0.000132
4.44 0.000130
4.45 0.000127
4.46 0.000125
4.47 0.000122
4.48 0.000120
4.49 0.000118
4.50 0.000116
4.51 0.000113
4.52 0.000111
4.53 0.000109
4.54 0.000107
4.55 0.000105
4.56 0.000103
4.57 0.000101
4.58 0.000099
4.59 0.000097
4.60 0.000095
4.61 0.000093
4.62 0.000092
4.63 0.000090
4.64 0.000088
4.65 0.000086
4.66 0.000085
4.67 0.000083
4.68 0.000081
4.69 0.000080
4.70 0.000078
4.71 0.000077
4.72 0.000075
4.73 0.000074
4.74 0.000072
4.75 0.000071
4.76 0.000070
4.77 0.000068
4.78 0.000067
4.79 0.000066
4.80 0.000064
4.81 0.000063
4.82 0.000062
4.83 0.000061
4.84 0.000060
4.85 0.000058
4.86 0.000057
4.87 0.000056
4.88 0.000055
4.89 0.000054
4.90 0.000053
4.91 0.000052
4.92 0.000051
4.93 0.000050
4.94 0.000049
4.95 0.000048
4.96 0.000047
4.97 0.000046
4.98 0.000045
4.99 0.000044
5.00 0.000044
5.01 0.000043
5.02 0.000042
5.03 0.000041
5.04 0.000040
5.05 0.000040
5.06 0.000039
5.07 0.000038
5.08 0.000037
5.09 0.000037
5.10 0.000036
5.11 0.000035
5.12 0.000034
5.13 0.000034
5.14 0.000033
5.15 0.000032
5.16 0.000032
5.17 0.000031
5.18 0.000031
5.19 0.000030
5.20 0.000029
5.21 0.000029
5.22 0.000028
5.23 0.000028
5.24 0.000027
5.25 0.000027
5.26 0.000026
5.27 0.000026
5.28 0.000025
5.29 0.000025
5.30 0.000024
5.31 0.000024
5.32 0.000023
5.33 0.000023
5.34 0.000022
5.35 0.000022
5.36 0.000021
5.37 0.000021
5.38 0.000021
5.39 0.000020
5.40 0.000020
5.41 0.000019
5.42 0.000019
5.43 0.000019
5.44 0.000018
5.45 0.000018
5.46 0.000018
5.47 0.000017
5.48 0.000017
5.49 0.000017
5.50 0.000016
5.51 0.000016
5.52 0.000016
5.53 0.000015
5.54 0.000015
5.55 0.000015
5.56 0.000014
5.57 0.000014
5.58 0.000014
5.59 0.000014
5.60 0.000013
5.61 0.000013
5.62 0.000013
5.63 0.000013
5.64 0.000012
5.65 0.000012
5.66 0.000012
5.67 0.000012
5.68 0.000011
5.69 0.000011
5.70 0.000011
5.71 0.000011
5.72 0.000011
5.73 0.000010
5.74 0.000010
5.75 0.000010
5.76 0.000010
5.77 0.000010
5.78 0.000009
5.79 0.000009
5.80 0.000009
5.81 0.000009
5.82 0.000009
5.83 0.000008
5.84 0.000008
5.85 0.000008
5.86 0.000008
5.87 0.000008
5.88 0.000008
5.89 0.000008
5.90 0.000007
5.91 0.000007
5.92 0.000007
5.93 0.000007
5.94 0.000007
5.95 0.000007
5.96 0.000007
5.97 0.000006
5.98 0.000006
5.99 0.000006
6.00 0.000006
6.01 0.000006
6.02 0.000006
6.03 0.000006
6.04 0.000006
6.05 0.000005
6.06 0.000005
6.07 0.000005
6.08 0.000005
6.09 0.000005
6.10 0.000005
6.11 0.000005
6.12 0.000005
6.13 0.000005
6.14 0.000005
6.15 0.000004
6.16 0.000004
6.17 0.000004
6.18 0.000004
6.19 0.000004
6.20 0.000004
6.21 0.000004
6.22 0.000004
6.23 0.000004
6.24 0.000004
6.25 0.000004
6.26 0.000004
6.27 0.000004
6.28 0.000003
6.29 0.000003
6.30 0.000003
6.31 0.000003
6.32 0.000003
6.33 0.000003
6.34 0.000003
6.35 0.000003
6.36 0.000003
6.37 0.000003
6.38 0.000003
6.39 0.000003
6.40 0.000003
6.41 0.000003
6.42 0.000003
6.43 0.000003
6.44 0.000003
6.45 0.000002
6.46 0.000002
6.47 0.000002
6.48 0.000002
6.49 0.000002
6.50 0.000002
6.51 0.000002
6.52 0.000002
6.53 0.000002
6.54 0.000002
6.55 0.000002
6.56 0.000002
6.57 0.000002
6.58 0.000002
6.59 0.000002
6.60 0.000002
6.61 0.000002
6.62 0.000002
6.63 0.000002
6.64 0.000002
6.65 0.000002
6.66 0.000002
6.67 0.000002
6.68 0.000002
6.69 0.000002
6.70 0.000002
6.71 0.000001
6.72 0.000001
6.73 0.000001
6.74 0.000001
6.75 0.000001
6.76 0.000001
6.77 0.000001
6.78 0.000001
6.79 0.000001
6.80 0.000001
6.81 0.000001
6.82 0.000001
6.83 0.000001
6.84 0.000001
6.85 0.000001
6.86 0.000001
6.87 0.000001
6.88 0.000001
6.89 0.000001
6.90 0.000001
6.91 0.000001
6.92 0.000001
6.93 0.000001
6.94 0.000001
6.95 0.000001
6.96 0.000001
6.97 0.000001
6.98 0.000001
6.99 0.000001
7.00 0.000001
7.01 0.000001
7.02 0.000001
7.03 0.000001
7.04 0.000001
7.05 0.000001
7.06 0.000001
7.07 0.000001
7.08 0.000001
7.09 0.000001
7.10 0.000001
7.11 0.000001
7.12 0.000001
7.13 0.000001
7.14 0.000001
7.15 0.000001
7.16 0.000001
7.17 0.000001
7.18 0.000001
7.19 0.000001
7.20 0.000001
7.21 0.000001
7.22 0.000001
7.23 0.000001
7.24 0.000001
7.25 0.000001
7.26 0.000000
7.27 0.000000
7.28 0.000000
7.29 0.000000
7.30 0.000000
7.31 0.000000
7.32 0.000000
7.33 0.000000
7.34 0.000000
7.35 0.000000
7.36 0.000000
7.37 0.000000
7.38 0.000000
7.39 0.000000
7.40 0.000000
7.41 0.000000
7.42 0.000000
7.43 0.000000
7.44 0.000000
7.45 0.000000
7.46 0.000000
7.47 0.000000
7.48 0.000000
7.49 0.000000
7.50 0.000000
7.51 0.000000
7.52 0.000000
7.53 0.000000
7.54 0.000000
7.55 0.000000
7.56 0.000000
7.57 0.000000
7.58 0.000000
7.59 0.000000
7.60 0.000000
7.61 0.000000
7.62 0.000000
7.63 0.000000
7.64 0.000000
7.65 0.000000
7.66 0.000000
7.67 0.000000
7.68 0.000000
7.69 0.000000
7.70 0.000000
7.71 0.000000
7.72 0.000000
7.73 0.000000
7.74 0.000000
7.75 0.000000
7.76 0.000000
7.77 0.000000
7.78 0.000000
7.79 0.000000
7.80 0.000000
7.81 0.000000
7.82 0.000000
7.83 0.000000
7.84 0.000000
7.85 0.000000
7.86 0.000000
7.87 0.000000
7.88 0.000000
7.89 0.000000
7.90 0.000000
7.91 0.000000
7.92 0.000000
7.93 0.000000
7.94 0.000000
7.95 0.000000
7.96 0.000000
7.97 0.000000
7.98 0.000000
7.99 0.000000
8.00 0.000000
8.01 0.000000
8.02 0.000000
8.03 0.000000
8.04 0.000000
8.05 0.000000
8.06 0.000000
8.07 0.000000
8.08 0.000000
8.09 0.000000
8.10 0.000000
8.11 0.000000
8.12 0.000000
8.13 0.000000
8.14 0.000000
8.15 0.000000
8.16 0.000000
8.17 0.000000
8.18 0.000000
8.19 0.000000
8.20 0.000000
8.21 0.000000
8.22 0.000000
8.23 0.000000
8.24 0.000000
8.25 0.000000
8.26 0.000000
8.27 0.000000
8.28 0.000000
8.29 0.000000
8.30 0.000000
8.31 0.000000
8.32 0.000000
8.33 0.000000
8.34 0.000000
8.35 0.000000
8.36 0.000000
8.37 0.000000
8.38 0.000000
8.39 0.000000
8.40 0.000000
8.41 0.000000
8.42 0.000000
8.43 0.000000
8.44 0.000000
8.45 0.000000
8.46 0.000000
8.47 0.000000
8.48 0.000000
8.49 0.000000
8.50 0.000000
8.51 0.000000
8.52 0.000000
8.53 0.000000
8.54 0.000000
8.55 0.000000
8.56 0.000000
8.57 0.000000
8.58 0.000000
8.59 0.000000
8.60 0.000000
8.61 0.000000
8.62 0.000000
8.63 0.000000
8.64 0.000000
8.65 0.000000
8.66 0.000000
8.67 0.000000
8.68 0.000000
8.69 0.000000
8.70 0.000000
8.71 0.000000
8.72 0.000000
8.73 0.000000
8.74 0.000000
8.75 0.000000
8.76 0.000000
8.77 0.000000
8.78 0.000000
8.79 0.000000
8.80 0.000000
8.81 0.000000
8.82 0.000000
8.83 0.000000
8.84 0.000000
8.85 0.000000
8.86 0.000000
8.87 0.000000
8.88 0.000000
8.89 0.000000
8.90 0.000000
8.91 0.000000
8.92 0.000000
8.93 0.000000
8.94 0.000000
8.95 0.000000
8.96 0.000000
8.97 0.000000
8.98 0.000000
8.99 0.000000
9.00 0.000000
9.01 0.000000
9.02 0.000000
9.03 0.000000
9.04 0.000000
9.05 0.000000
9.06 0.000000
9.07 0.000000
9.08 0.000000
9.09 0.000000
9.10 0.000000
9.11 0.000000
9.12 0.000000
9.13 0.000000
9.14 0.000000
9.15 0.000000
9.16 0.000000
9.17 0.000000
9.18 0.000000
9.19 0.000000
9.20 0.000000
9.21 0.000000
9.22 0.000000
9.23 0.000000
9.24 0.000000
9.25 0.000000
9.26 0.000000
9.27 0.000000
9.28 0.000000
9.29 0.000000
9.30 0.000000
9.31 0.000000
9.32 0.000000
9.33 0.000000
9.34 0.000000
9.35 0.000000
9.36 0.000000
9.37 0.000000
9.38 0.000000
9.39 0.000000
9.40 0.000000
9.41 0.000000
9.42 0.000000
9.43 0.000000
9.44 0.000000
9.45 0.000000
9.46 0.000000
9.47 0.000000
9.48 0.000000
9.49 0.000000
9.50 0.000000
9.51 0.000000
9.52 0.000000
9.53 0.000000
9.54 0.000000
9.55 0.000000
9.56 0.000000
9.57 0.000000
9.58 0.000000
9.59 0.000000
9.60 0.000000
9.61 0.000000
9.62 0.000000
9.63 0.000000
9.64 0.000000
9.65 0.000000
9.66 0.000000
9.67 0.000000
9.68 0.000000
9.69 0.000000
9.70 0.000000
9.71 0.000000
9.72 0.000000
9.73 0.000000
9.74 0.000000
9.75 0.000000
9.76 0.000000
9.77 0.000000
9.78 0.000000
9.79 0.000000
9.80 0.000000
9.81 0.000000
9.82 0.000000
9.83 0.000000
9.84 0.000000
9.85 0.000000
9.86 0.000000
9.87 0.000000
9.88 0.000000
9.89 0.000000
9.90 0.000000
9.91 0.000000
9.92 0.000000
9.93 0.000000
9.94 0.000000
9.95 0.000000
9.96 0.000000
9.97 0.000000
9.98 0.000000
9.99 0.000000
10.00 0.000000
10.01 0.000000
10.02 0.000000
10.03 0.000000
10.04 0.000000
10.05 0.000000
10.06 0.000000
10.07 0.000000
10.08 0.000000
10.09 0.000000
10.10 0.000000
10.11 0.000000
10.12 0.000000
10.13 0.000000
10.14 0.000000
10.15 0.000000
10.16 0.000000
10.17 0.000000
10.18 0.000000
10.19 0.000000
10.20 0.000000
10.21 0.000000
10.22 0.000000
10.23 0.000000
10.24 0.000000
10.25 0.000000
10.26 0.000000
10.27 0.000000
10.28 0.000000
10.29 0.000000
10.30 0.000000
10.31 0.000000
10.32 0.000000
10.33 0.000000
10.34 0.000000
10.35 0.000000
10.36 0.000000
10.37 0.000000
10.38 0.000000
10.39 0.000000
10.40 0.000000
10.41 0.000000
10.42 0.000000
10.43 0.000000
10.44 0.000000
10.45 0.000000
10.46 0.000000
10.47 0.000000
10.48 0.000000
10.49 0.000000
10.50 0.000000
10.51 0.000000
10.52 0.000000
10.53 0.000000
10.54 0.000000
10.55 0.000000
10.56 0.000000
10.57 0.000000
10.58 0.000000
10.59 0.000000
10.60 0.000000
10.61 0.000000
10.62 0.000000
10.63 0.000000
10.64 0.000000
10.65 0.000000
10.66 0.000000
10.67 0.000000
10.68 0.000000
10.69 0.000000
10.70 0.000000
10.71 0.000000
10.72 0.000000
10.73 0.000000
10.74 0.000000
10.75 0.000000
10.76 0.000000
10.77 0.000000
10.78 0.000000
10.79 0.000000
10.80 0.000000
10.81 0.000000
10.82 0.000000
10.83 0.000000
10.84 0.000000
10.85 0.000000
10.86 0.000000
10.87 0.000000
10.88 0.000000
10.89 0.000000
10.90 0.000000
10.91 0.000000
10.92 0.000000
10.93 0.000000
10.94 0.000000
10.95 0.000000
10.96 0.000000
10.97 0.000000
10.98 0.000000
10.99 0.000000
11.00 0.000000
11.01 0.000000
11.02 0.000000
11.03 0.000000
11.04 0.000000
11.05 0.000000
11.06 0.000000
11.07 0.000000
11.08 0.000000
11.09 0.000000
11.10 0.000000
11.11 0.000000
11.12 0.000000
11.13 0.000000
11.14 0.000000
11.15 0.000000
11.16 0.000000
11.17 0.000000
11.18 0.000000
11.19 0.000000
11.20 0.000000
11.21 0.000000
11.22 0.000000
11.23 0.000000
11.24 0.000000
11.25 0.000000
11.26 0.000000
11.27 0.000000
11.28 0.000000
11.29 0.000000
11.30 0.000000
11.31 0.000000
11.32 0.000000
11.33 0.000000
11.34 0.000000
11.35 0.000000
11.36 0.000000
11.37 0.000000
11.38 0.000000
11.39 0.000000
11.40 0.000000
11.41 0.000000
11.42 0.000000
11.43 0.000000
11.44 0.000000
11.45 0.000000
11.46 0.000000
11.47 0.000000
11.48 0.000000
11.49 0.000000
11.50 0.000000
11.51 0.000000
11.52 0.000000
11.53 0.000000
11.54 0.000000
11.55 0.000000
11.56 0.000000
11.57 0.000000
11.58 0.000000
11.59 0.000000
11.60 0.000000
11.61 0.000000
11.62 0.000000
11.63 0.000000
11.64 0.000000
11.65 0.000000
11.66 0.000000
11.67 0.000000
11.68 0.000000
11.69 0.000000
11.70 0.000000
11.71 0.000000
11.72 0.000000
11.73 0.000000
11.74 0.000000
11.75 0.000000
11.76 0.000000
11.77 0.000000
11.78 0.000000
11.79 0.000000
11.80 0.000000
11.81 0.000000
11.82 0.000000
11.83 0.000000
11.84 0.000000
11.85 0.000000
11.86 0.000000
11.87 0.000000
11.88 0.000000
11.89 0.000000
11.90 0.000000
11.91 0.000000
11.92 0.000000
11.93 0.000000
11.94 0.000000
11.95 0.000000
11.96 0.000000
11.97 0.000000
11.98 0.000000
11.99 0.000000


==> files/ClockZero.txt <==
S Z
0.00 1.000000
0.01 0.990173
0.02 0.980681
0.03 0.971512
0.04 0.962653
0.05 0.954092
0.06 0.945817
0.07 0.937818
0.08 0.930084
0.09 0.922605
0.10 0.915372
0.11 0.908376
0.12 0.901609
0.13 0.895062
0.14 0.888729
0.15 0.882600
0.16 0.876670
0.17 0.870931
0.18 0.865378
0.19 0.860003
0.20 0.854802
0.21 0.849769
0.22 0.844897
0.23 0.840183
0.24 0.835621
0.25 0.831206
0.26 0.826934
0.27 0.822800
0.28 0.818801
0.29 0.814931
0.30 0.811189
0.31 0.807569
0.32 0.804068
0.33 0.800682
0.34 0.797409
0.35 0.794246
0.36 0.791188
0.37 0.788234
0.38 0.785380
0.39 0.782623
0.40 0.779962
0.41 0.777393
0.42 0.774914
0.43 0.772523
0.44 0.770217
0.45 0.767994
0.46 0.765852
0.47 0.763789
0.48 0.761802
0.49 0.759891
0.50 0.758053
0.51 0.756286
0.52 0.754589
0.53 0.752960
0.54 0.751397
0.55 0.749898
0.56 0.748463
0.57 0.747089
0.58 0.745775
0.59 0.744520
0.60 0.743322
0.61 0.742180
0.62 0.741093
0.63 0.740060
0.64 0.739079
0.65 0.738149
0.66 0.737268
0.67 0.736437
0.68 0.735653
0.69 0.734916
0.70 0.734225
0.71 0.733578
0.72 0.732975
0.73 0.732415
0.74 0.731896
0.75 0.731418
0.76 0.730981
0.77 0.730582
0.78 0.730222
0.79 0.729899
0.80 0.729613
0.81 0.729362
0.82 0.729147
0.83 0.728967
0.84 0.728819
0.85 0.728705
0.86 0.728623
0.87 0.728573
0.88 0.728554
0.89 0.728565
0.90 0.728605
0.91 0.728675
0.92 0.728772
0.93 0.728898
0.94 0.729051
0.95 0.729231
0.96 0.729436
0.97 0.729668
0.98 0.729924
0.99 0.730205
1.00 0.730509
1.01 0.730837
1.02 0.731189
1.03 0.731562
1.04 0.731958
1.05 0.732375
1.06 0.732813
1.07 0.733271
1.08 0.733750
1.09 0.734249
1.10 0.734767
1.11 0.735304
1.12 0.735859
1.13 0.736432
1.14 0.737023
1.15 0.737631
1.16 0.738256
1.17 0.738898
1.18 0.739556
1.19 0.740229
1.20 0.740918
1.21 0.741622
1.22 0.742340
1.23 0.743073
1.24 0.743820
1.25 0.744580
1.26 0.745354
1.27 0.746141
1.28 0.746940
1.29 0.747752
1.30 0.748576
1.31 0.749412
1.32 0.750259
1.33 0.751117
1.34 0.751986
1.35 0.752866
1.36 0.753756
1.37 0.754656
1.38 0.755566
1.39 0.756485
1.40 0.757414
1.41 0.758351
1.42 0.759298
1.43 0.760252
1.44 0.761215
1.45 0.762186
1.46 0.763164
1.47 0.764150
1.48 0.765143
1.49 0.766143
1.50 0.767150
1.51 0.768163
1.52 0.769183
1.53 0.770208
1.54 0.771240
1.55 0.772277
1.56 0.773320
1.57 0.774367
1.58 0.775420
1.59 0.776478
1.60 0.777540
1.61 0.778607
1.62 0.779678
1.63 0.780753
1.64 0.781831
1.65 0.782914
1.66 0.784000
1.67 0.785089
1.68 0.786181
1.69 0.787277
1.70 0.788375
1.71 0.789475
1.72 0.790579
1.73 0.791684
1.74 0.792791
1.75 0.793901
1.76 0.795012
1.77 0.796125
1.78 0.797239
1.79 0.798355
1.80 0.799472
1.81 0.800590
1.82 0.801709
1.83 0.802828
1.84 0.803948
1.85 0.805069
1.86 0.806190
1.87 0.807311
1.88 0.808433
1.89 0.809554
1.90 0.810675
1.91 0.811796
1.92 0.812916
1.93 0.814036
1.94 0.815156
1.95 0.816274
1.96 0.817392
1.97 0.818509
1.98 0.819624
1.99 0.820739
2.00 0.821852
2.01 0.822963
2.02 0.824073
2.03 0.825182
2.04 0.826289
2.05 0.827394
2.06 0.828497
2.07 0.829598
2.08 0.830697
2.09 0.831794
2.10 0.832889
2.11 0.833981
2.12 0.835071
2.13 0.836159
2.14 0.837244
2.15 0.838326
2.16 0.839405
2.17 0.840482
2.18 0.841556
2.19 0.842627
2.20 0.843695
2.21 0.844759
2.22 0.845821
2.23 0.846879
2.24 0.847934
2.25 0.848986
2.26 0.850035
2.27 0.851079
2.28 0.852121
2.29 0.853159
2.30 0.854193
2.31 0.855223
2.32 0.856250
2.33 0.857273
2.34 0.858292
2.35 0.859307
2.36 0.860318
2.37 0.861326
2.38 0.862329
2.39 0.863328
2.40 0.864323
2.41 0.865314
2.42 0.866301
2.43 0.867284
2.44 0.868262
2.45 0.869236
2.46 0.870206
2.47 0.871171
2.48 0.872132
2.49 0.873089
2.50 0.874041
2.51 0.874989
2.52 0.875932
2.53 0.876870
2.54 0.877804
2.55 0.878734
2.56 0.879659
2.57 0.880579
2.58 0.881495
2.59 0.882406
2.60 0.883312
2.61 0.884213
2.62 0.885110
2.63 0.886003
2.64 0.886890
2.65 0.887773
2.66 0.888650
2.67 0.889524
2.68 0.890392
2.69 0.891255
2.70 0.892114
2.71 0.892968
2.72 0.893817
2.73 0.894661
2.74 0.895500
2.75 0.896335
2.76 0.897165
2.77 0.897989
2.78 0.898809
2.79 0.899624
2.80 0.900434
2.81 0.901240
2.82 0.902040
2.83 0.902836
2.84 0.903626
2.85 0.904412
2.86 0.905193
2.87 0.905969
2.88 0.906740
2.89 0.907506
2.90 0.908268
2.91 0.909025
2.92 0.909776
2.93 0.910523
2.94 0.911265
2.95 0.912003
2.96 0.912735
2.97 0.913463
2.98 0.914185
2.99 0.914903
3.00 0.915617
3.01 0.916325
3.02 0.917029
3.03 0.917728
3.04 0.918422
3.05 0.919111
3.06 0.919796
3.07 0.920476
3.08 0.921151
3.09 0.921822
3.10 0.922488
3.11 0.923149
3.12 0.923806
3.13 0.924458
3.14 0.925105
3.15 0.925748
3.16 0.926386
3.17 0.927020
3.18 0.927649
3.19 0.928273
3.20 0.928893
3.21 0.929509
3.22 0.930120
3.23 0.930726
3.24 0.931328
3.25 0.931926
3.26 0.932519
3.27 0.933108
3.28 0.933693
3.29 0.934273
3.30 0.934848
3.31 0.935420
3.32 0.935987
3.33 0.936550
3.34 0.937108
3.35 0.937663
3.36 0.938213
3.37 0.938759
3.38 0.939300
3.39 0.939838
3.40 0.940371
3.41 0.940900
3.42 0.941426
3.43 0.941947
3.44 0.942464
3.45 0.942977
3.46 0.943485
3.47 0.943990
3.48 0.944491
3.49 0.944988
3.50 0.945481
3.51 0.945971
3.52 0.946456
3.53 0.946937
3.54 0.947415
3.55 0.947888
3.56 0.948358
3.57 0.948824
3.58 0.949287
3.59 0.949745
3.60 0.950200
3.61 0.950651
3.62 0.951099
3.63 0.951543
3.64 0.951983
3.65 0.952420
3.66 0.952853
3.67 0.953282
3.68 0.953708
3.69 0.954130
3.70 0.954549
3.71 0.954965
3.72 0.955377
3.73 0.955785
3.74 0.956191
3.75 0.956592
3.76 0.956991
3.77 0.957386
3.78 0.957778
3.79 0.958166
3.80 0.958551
3.81 0.958933
3.82 0.959312
3.83 0.959687
3.84 0.960060
3.85 0.960429
3.86 0.960795
3.87 0.961157
3.88 0.961517
3.89 0.961874
3.90 0.962228
3.91 0.962578
3.92 0.962926
3.93 0.963270
3.94 0.963612
3.95 0.963950
3.96 0.964286
3.97 0.964619
3.98 0.964949
3.99 0.965276
4.00 0.965600
4.01 0.965922
4.02 0.966240
4.03 0.966556
4.04 0.966869
4.05 0.967179
4.06 0.967487
4.07 0.967792
4.08 0.968094
4.09 0.968393
4.10 0.968690
4.11 0.968985
4.12 0.969276
4.13 0.969565
4.14 0.969852
4.15 0.970136
4.16 0.970417
4.17 0.970696
4.18 0.970973
4.19 0.971247
4.20 0.971518
4.21 0.971787
4.22 0.972054
4.23 0.972318
4.24 0.972580
4.25 0.972840
4.26 0.973097
4.27 0.973352
4.28 0.973605
4.29 0.973855
4.30 0.974104
4.31 0.974349
4.32 0.974593
4.33 0.974835
4.34 0.975074
4.35 0.975311
4.36 0.975546
4.37 0.975779
4.38 0.976010
4.39 0.976238
4.40 0.976465
4.41 0.976689
4.42 0.976912
4.43 0.977132
4.44 0.977350
4.45 0.977567
4.46 0.977781
4.47 0.977994
4.48 0.978204
4.49 0.978413
4.50 0.978619
4.51 0.978824
4.52 0.979027
4.53 0.979228
4.54 0.979427
4.55 0.979624
4.56 0.979820
4.57 0.980014
4.58 0.980205
4.59 0.980396
4.60 0.980584
4.61 0.980770
4.62 0.980955
4.63 0.981139
4.64 0.981320
4.65 0.981500
4.66 0.981678
4.67 0.981854
4.68 0.982029
4.69 0.982202
4.70 0.982374
4.71 0.982544
4.72 0.982712
4.73 0.982879
4.74 0.983044
4.75 0.983208
4.76 0.983370
4.77 0.983531
4.78 0.983690
4.79 0.983848
4.80 0.984004
4.81 0.984158
4.82 0.984312
4.83 0.984463
4.84 0.984614
4.85 0.984763
4.86 0.984910
4.87 0.985057
4.88 0.985201
4.89 0.985345
4.90 0.985487
4.91 0.985628
4.92 0.985767
4.93 0.985905
4.94 0.986042
4.95 0.986177
4.96 0.986312
4.97 0.986445
4.98 0.986576
4.99 0.986707
5.00 0.986836
5.01 0.986964
5.02 0.987091
5.03 0.987216
5.04 0.987341
5.05 0.987464
5.06 0.987586
5.07 0.987707
5.08 0.987826
5.09 0.987945
5.10 0.988062
5.11 0.988179
5.12 0.988294
5.13 0.988408
5.14 0.988521
5.15 0.988633
5.16 0.988744
5.17 0.988853
5.18 0.988962
5.19 0.989070
5.20 0.989177
5.21 0.989282
5.22 0.989387
5.23 0.989491
5.24 0.989593
5.25 0.989695
5.26 0.989796
5.27 0.989895
5.28 0.989994
5.29 0.990092
5.30 0.990189
5.31 0.990285
5.32 0.990380
5.33 0.990474
5.34 0.990567
5.35 0.990659
5.36 0.990751
5.37 0.990841
5.38 0.990931
5.39 0.991020
5.40 0.991108
5.41 0.991195
5.42 0.991281
5.43 0.991367
5.44 0.991451
5.45 0.991535
5.46 0.991618
5.47 0.991700
5.48 0.991782
5.49 0.991862
5.50 0.991942
5.51 0.992021
5.52 0.992099
5.53 0.992177
5.54 0.992254
5.55 0.992330
5.56 0.992405
5.57 0.992480
5.58 0.992553
5.59 0.992627
5.60 0.992699
5.61 0.992771
5.62 0.992842
5.63 0.992912
5.64 0.992982
5.65 0.993051
5.66 0.993119
5.67 0.993187
5.68 0.993254
5.69 0.993320
5.70 0.993386
5.71 0.993451
5.72 0.993515
5.73 0.993579
5.74 0.993642
5.75 0.993705
5.76 0.993767
5.77 0.993828
5.78 0.993889
5.79 0.993949
5.80 0.994009
5.81 0.994067
5.82 0.994126
5.83 0.994184
5.84 0.994241
5.85 0.994298
5.86 0.994354
5.87 0.994410
5.88 0.994465
5.89 0.994519
5.90 0.994573
5.91 0.994627
5.92 0.994680
5.93 0.994732
5.94 0.994784
5.95 0.994836
5.96 0.994886
5.97 0.994937
5.98 0.994987
5.99 0.995036
6.00 0.995085
6.01 0.995134
6.02 0.995182
6.03 0.995229
6.04 0.995276
6.05 0.995323
6.06 0.995369
6.07 0.995415
6.08 0.995460
6.09 0.995505
6.10 0.995549
6.11 0.995593
6.12 0.995637
6.13 0.995680
6.14 0.995722
6.15 0.995765
6.16 0.995807
6.17 0.995848
6.18 0.995889
6.19 0.995930
6.20 0.995970
6.21 0.996010
6.22 0.996049
6.23 0.996088
6.24 0.996127
6.25 0.996165
6.26 0.996203
6.27 0.996240
6.28 0.996278
6.29 0.996314
6.30 0.996351
6.31 0.996387
6.32 0.996423
6.33 0.996458
6.34 0.996493
6.35 0.996528
6.36 0.996562
6.37 0.996596
6.38 0.996630
6.39 0.996663
6.40 0.996696
6.41 0.996729
6.42 0.996761
6.43 0.996793
6.44 0.996825
6.45 0.996856
6.46 0.996887
6.47 0.996918
6.48 0.996949
6.49 0.996979
6.50 0.997009
6.51 0.997038
6.52 0.997068
6.53 0.997097
6.54 0.997126
6.55 0.997154
6.56 0.997182
6.57 0.997210
6.58 0.997238
6.59 0.997265
6.60 0.997292
6.61 0.997319
6.62 0.997346
6.63 0.997372
6.64 0.997398
6.65 0.997424
6.66 0.997449
6.67 0.997474
6.68 0.997499
6.69 0.997524
6.70 0.997549
6.71 0.997573
6.72 0.997597
6.73 0.997621
6.74 0.997644
6.75 0.997668
6.76 0.997691
6.77 0.997714
6.78 0.997736
6.79 0.997759
6.80 0.997781
6.81 0.997803
6.82 0.997825
6.83 0.997846
6.84 0.997868
6.85 0.997889
6.86 0.997910
6.87 0.997931
6.88 0.997951
6.89 0.997971
6.90 0.997992
6.91 0.998011
6.92 0.998031
6.93 0.998051
6.94 0.998070
6.95 0.998089
6.96 0.998108
6.97 0.998127
6.98 0.998145
6.99 0.998164
7.00 0.998182
7.01 0.998200
7.02 0.998218
7.03 0.998236
7.04 0.998253
7.05 0.998270
7.06 0.998288
7.07 0.998305
7.08 0.998321
7.09 0.998338
7.10 0.998355
7.11 0.998371
7.12 0.998387
7.13 0.998403
7.14 0.998419
7.15 0.998435
7.16 0.998450
7.17 0.998465
7.18 0.998481
7.19 0.998496
7.20 0.998511
7.21 0.998526
7.22 0.998540
7.23 0.998555
7.24 0.998569
7.25 0.998583
7.26 0.998597
7.27 0.998611
7.28 0.998625
7.29 0.998639
7.30 0.998652
7.31 0.998665
7.32 0.998679
7.33 0.998692
7.34 0.998705
7.35 0.998718
7.36 0.998730
7.37 0.998743
7.38 0.998756
7.39 0.998768
7.40 0.998780
7.41 0.998792
7.42 0.998804
7.43 0.998816
7.44 0.998828
7.45 0.998839
7.46 0.998851
7.47 0.998862
7.48 0.998874
7.49 0.998885
7.50 0.998896
7.51 0.998907
7.52 0.998918
7.53 0.998929
7.54 0.998939
7.55 0.998950
7.56 0.998960
7.57 0.998970
7.58 0.998981
7.59 0.998991
7.60 0.999001
7.61 0.999011
7.62 0.999021
7.63 0.999030
7.64 0.999040
7.65 0.999049
7.66 0.999059
7.67 0.999068
7.68 0.999078
7.69 0.999087
7.70 0.999096
7.71 0.999105
7.72 0.999114
7.73 0.999122
7.74 0.999131
7.75 0.999140
7.76 0.999148
7.77 0.999157
7.78 0.999165
7.79 0.999173
7.80 0.999182
7.81 0.999190
7.82 0.999198
7.83 0.999206
7.84 0.999214
7.85 0.999222
7.86 0.999229
7.87 0.999237
7.88 0.999245
7.89 0.999252
7.90 0.999259
7.91 0.999267
7.92 0.999274
7.93 0.999281
7.94 0.999288
7.95 0.999296
7.96 0.999303
7.97 0.999309
7.98 0.999316
7.99 0.999323
8.00 0.999330
8.01 0.999337
8.02 0.999343
8.03 0.999350
8.04 0.999356
8.05 0.999363
8.06 0.999369
8.07 0.999375
8.08 0.999381
8.09 0.999387
8.10 0.999394
8.11 0.999400
8.12 0.999406
8.13 0.999411
8.14 0.999417
8.15 0.999423
8.16 0.999429
8.17 0.999435
8.18 0.999440
8.19 0.999446
8.20 0.999451
8.21 0.999457
8.22 0.999462
8.23 0.999467
8.24 0.999473
8.25 0.999478
8.26 0.999483
8.27 0.999488
8.28 0.999493
8.29 0.999498
8.30 0.999503
8.31 0.999508
8.32 0.999513
8.33 0.999518
8.34 0.999523
8.35 0.999528
8.36 0.999532
8.37 0.999537
8.38 0.999542
8.39 0.999546
8.40 0.999551
8.41 0.999555
8.42 0.999560
8.43 0.999564
8.44 0.999568
8.45 0.999573
8.46 0.999577
8.47 0.999581
8.48 0.999585
8.49 0.999589
8.50 0.999593
8.51 0.999597
8.52 0.999601
8.53 0.999605
8.54 0.999609
8.55 0.999613
8.56 0.999617
8.57 0.999621
8.58 0.999625
8.59 0.999628
8.60 0.999632
8.61 0.999636
8.62 0.999639
8.63 0.999643
8.64 0.999646
8.65 0.999650
8.66 0.999653
8.67 0.999657
8.68 0.999660
8.69 0.999664
8.70 0.999667
8.71 0.999670
8.72 0.999674
8.73 0.999677
8.74 0.999680
8.75 0.999683
8.76 0.999686
8.77 0.999690
8.78 0.999693
8.79 0.999696
8.80 0.999699
8.81 0.999702
8.82 0.999705
8.83 0.999708
8.84 0.999711
8.85 0.999713
8.86 0.999716
8.87 0.999719
8.88 0.999722
8.89 0.999725
8.90 0.999727
8.91 0.999730
8.92 0.999733
8.93 0.999735
8.94 0.999738
8.95 0.999741
8.96 0.999743
8.97 0.999746
8.98 0.999748
8.99 0.999751
9.00 0.999753
9.01 0.999756
9.02 0.999758
9.03 0.999761
9.04 0.999763
9.05 0.999765
9.06 0.999768
9.07 0.999770
9.08 0.999772
9.09 0.999775
9.10 0.999777
9.11 0.999779
9.12 0.999781
9.13 0.999783
9.14 0.999786
9.15 0.999788
9.16 0.999790
9.17 0.999792
9.18 0.999794
9.19 0.999796
9.20 0.999798
9.21 0.999800
9.22 0.999802
9.23 0.999804
9.24 0.999806
9.25 0.999808
9.26 0.999810
9.27 0.999812
9.28 0.999814
9.29 0.999815
9.30 0.999817
9.31 0.999819
9.32 0.999821
9.33 0.999823
9.34 0.999824
9.35 0.999826
9.36 0.999828
9.37 0.999830
9.38 0.999831
9.39 0.999833
9.40 0.999835
9.41 0.999836
9.42 0.999838
9.43 0.999839
9.44 0.999841
9.45 0.999843
9.46 0.999844
9.47 0.999846
9.48 0.999847
9.49 0.999849
9.50 0.999850
9.51 0.999852
9.52 0.999853
9.53 0.999855
9.54 0.999856
9.55 0.999858
9.56 0.999859
9.57 0.999860
9.58 0.999862
9.59 0.999863
9.60 0.999865
9.61 0.999866
9.62 0.999867
9.63 0.999869
9.64 0.999870
9.65 0.999871
9.66 0.999872
9.67 0.999874
9.68 0.999875
9.69 0.999876
9.70 0.999877
9.71 0.999879
9.72 0.999880
9.73 0.999881
9.74 0.999882
9.75 0.999883
9.76 0.999885
9.77 0.999886
9.78 0.999887
9.79 0.999888
9.80 0.999889
9.81 0.999890
9.82 0.999891
9.83 0.999892
9.84 0.999893
9.85 0.999895
9.86 0.999896
9.87 0.999897
9.88 0.999898
9.89 0.999899
9.90 0.999900
9.91 0.999901
9.92 0.999902
9.93 0.999903
9.94 0.999904
9.95 0.999905
9.96 0.999906
9.97 0.999906
9.98 0.999907
9.99 0.999908
10.00 0.999909
10.01 0.999910
10.02 0.999911
10.03 0.999912
10.04 0.999913
10.05 0.999914
10.06 0.999915
10.07 0.999915
10.08 0.999916
10.09 0.999917
10.10 0.999918
10.11 0.999919
10.12 0.999919
10.13 0.999920
10.14 0.999921
10.15 0.999922
10.16 0.999923
10.17 0.999923
10.18 0.999924
10.19 0.999925
10.20 0.999926
10.21 0.999926
10.22 0.999927
10.23 0.999928
10.24 0.999929
10.25 0.999929
10.26 0.999930
10.27 0.999931
10.28 0.999931
10.29 0.999932
10.30 0.999933
10.31 0.999933
10.32 0.999934
10.33 0.999935
10.34 0.999935
10.35 0.999936
10.36 0.999937
10.37 0.999937
10.38 0.999938
10.39 0.999939
10.40 0.999939
10.41 0.999940
10.42 0.999940
10.43 0.999941
10.44 0.999942
10.45 0.999942
10.46 0.999943
10.47 0.999943
10.48 0.999944
10.49 0.999944
10.50 0.999945
10.51 0.999945
10.52 0.999946
10.53 0.999947
10.54 0.999947
10.55 0.999948
10.56 0.999948
10.57 0.999949
10.58 0.999949
10.59 0.999950
10.60 0.999950
10.61 0.999951
10.62 0.999951
10.63 0.999952
10.64 0.999952
10.65 0.999953
10.66 0.999953
10.67 0.999954
10.68 0.999954
10.69 0.999954
10.70 0.999955
10.71 0.999955
10.72 0.999956
10.73 0.999956
10.74 0.999957
10.75 0.999957
10.76 0.999958
10.77 0.999958
10.78 0.999958
10.79 0.999959
10.80 0.999959
10.81 0.999960
10.82 0.999960
10.83 0.999960
10.84 0.999961
10.85 0.999961
10.86 0.999962
10.87 0.999962
10.88 0.999962
10.89 0.999963
10.90 0.999963
10.91 0.999963
10.92 0.999964
10.93 0.999964
10.94 0.999965
10.95 0.999965
10.96 0.999965
10.97 0.999966
10.98 0.999966
10.99 0.999966
11.00 0.999967
11.01 0.999967
11.02 0.999967
11.03 0.999968
11.04 0.999968
11.05 0.999968
11.06 0.999969
11.07 0.999969
11.08 0.999969
11.09 0.999969
11.10 0.999970
11.11 0.999970
11.12 0.999970
11.13 0.999971
11.14 0.999971
11.15 0.999971
11.16 0.999972
11.17 0.999972
11.18 0.999972
11.19 0.999972
11.20 0.999973
11.21 0.999973
11.22 0.999973
11.23 0.999973
11.24 0.999974
11.25 0.999974
11.26 0.999974
11.27 0.999975
11.28 0.999975
11.29 0.999975
11.30 0.999975
11.31 0.999976
11.32 0.999976
11.33 0.999976
11.34 0.999976
11.35 0.999976
11.36 0.999977
11.37 0.999977
11.38 0.999977
11.39 0.999977
11.40 0.999978
11.41 0.999978
11.42 0.999978
11.43 0.999978
11.44 0.999978
11.45 0.999979
11.46 0.999979
11.47 0.999979
11.48 0.999979
11.49 0.999980
11.50 0.999980
11.51 0.999980
11.52 0.999980
11.53 0.999980
11.54 0.999981
11.55 0.999981
11.56 0.999981
11.57 0.999981
11.58 0.999981
11.59 0.999981
11.60 0.999982
11.61 0.999982
11.62 0.999982
11.63 0.999982
11.64 0.999982
11.65 0.999983
11.66 0.999983
11.67 0.999983
11.68 0.999983
11.69 0.999983
11.70 0.999983
11.71 0.999984
11.72 0.999984
11.73 0.999984
11.74 0.999984
11.75 0.999984
11.76 0.999984
11.77 0.999985
11.78 0.999985
11.79 0.999985
11.80 0.999985
11.81 0.999985
11.82 0.999985
11.83 0.999985
11.84 0.999986
11.85 0.999986
11.86 0.999986
11.87 0.999986
11.88 0.999986
11.89 0.999986
11.90 0.999986
11.91 0.999987
11.92 0.999987
11.93 0.999987
11.94 0.999987
11.95 0.999987
11.96 0.999987
11.97 0.999987
11.98 0.999987
11.99 0.999988


==> files/PPotts100one.txt <==
S Z
0.000000 0.000000
0.020000 0.000194
0.040000 0.000377
0.060000 0.000550
0.080000 0.000714
0.100000 0.000869
0.120000 0.001016
0.140000 0.001155
0.160000 0.001288
0.180000 0.001414
0.200000 0.001534
0.220000 0.001648
0.240000 0.001758
0.260000 0.001862
0.280000 0.001962
0.300000 0.002057
0.320000 0.002148
0.340000 0.002235
0.360000 0.002319
0.380000 0.002399
0.400000 0.002476
0.420000 0.002550
0.440000 0.002621
0.460000 0.002690
0.480000 0.002755
0.500000 0.002819
0.520000 0.002879
0.540000 0.002938
0.560000 0.002994
0.580000 0.003049
0.600000 0.003101
0.620000 0.003152
0.640000 0.003201
0.660000 0.003248
0.680000 0.003293
0.700000 0.003337
0.720000 0.003380
0.740000 0.003421
0.760000 0.003460
0.780000 0.003499
0.800000 0.003536
0.820000 0.003572
0.840000 0.003606
0.860000 0.003640
0.880000 0.003673
0.900000 0.003704
0.920000 0.003735
0.940000 0.003764
0.960000 0.003793
0.980000 0.003821
1.000000 0.003847
1.020000 0.003873
1.040000 0.003899
1.060000 0.003923
1.080000 0.003947
1.100000 0.003970
1.120000 0.003992
1.140000 0.004014
1.160000 0.004035
1.180000 0.004055
1.200000 0.004075
1.220000 0.004094
1.240000 0.004112
1.260000 0.004130
1.280000 0.004148
1.300000 0.004164
1.320000 0.004181
1.340000 0.004197
1.360000 0.004212
1.380000 0.004227
1.400000 0.004241
1.420000 0.004255
1.440000 0.004269
1.460000 0.004282
1.480000 0.004294
1.500000 0.004307
1.520000 0.004318
1.540000 0.004330
1.560000 0.004341
1.580000 0.004352
1.600000 0.004362
1.620000 0.004372
1.640000 0.004382
1.660000 0.004391
1.680000 0.004400
1.700000 0.004409
1.720000 0.004417
1.740000 0.004425
1.760000 0.004433
1.780000 0.004440
1.800000 0.004447
1.820000 0.004454
1.840000 0.004461
1.860000 0.004467
1.880000 0.004473
1.900000 0.004479
1.920000 0.004484
1.940000 0.004490
1.960000 0.004494
1.980000 0.004499
2.000000 0.004504
2.020000 0.004508
2.040000 0.004512
2.060000 0.004516
2.080000 0.004519
2.100000 0.004522
2.120000 0.004525
2.140000 0.004528
2.160000 0.004531
2.180000 0.004533
2.200000 0.004535
2.220000 0.004537
2.240000 0.004539
2.260000 0.004541
2.280000 0.004542
2.300000 0.004543
2.320000 0.004544
2.340000 0.004545
2.360000 0.004545
2.380000 0.004545
2.400000 0.004545
2.420000 0.004545
2.440000 0.004545
2.460000 0.004544
2.480000 0.004544
2.500000 0.004543
2.520000 0.004542
2.540000 0.004540
2.560000 0.004539
2.580000 0.004537
2.600000 0.004535
2.620000 0.004533
2.640000 0.004531
2.660000 0.004529
2.680000 0.004526
2.700000 0.004523
2.720000 0.004520
2.740000 0.004517
2.760000 0.004514
2.780000 0.004510
2.800000 0.004506
2.820000 0.004502
2.840000 0.004498
2.860000 0.004494
2.880000 0.004489
2.900000 0.004484
2.920000 0.004479
2.940000 0.004474
2.960000 0.004469
2.980000 0.004464
3.000000 0.004458
3.020000 0.004452
3.040000 0.004446
3.060000 0.004440
3.080000 0.004433
3.100000 0.004426
3.120000 0.004420
3.140000 0.004413
3.160000 0.004405
3.180000 0.004398
3.200000 0.004390
3.220000 0.004382
3.240000 0.004374
3.260000 0.004366
3.280000 0.004358
3.300000 0.004349
3.320000 0.004340
3.340000 0.004331
3.360000 0.004322
3.380000 0.004312
3.400000 0.004303
3.420000 0.004293
3.440000 0.004283
3.460000 0.004272
3.480000 0.004262
3.500000 0.004251
3.520000 0.004240
3.540000 0.004229
3.560000 0.004218
3.580000 0.004206
3.600000 0.004195
3.620000 0.004183
3.640000 0.004170
3.660000 0.004158
3.680000 0.004145
3.700000 0.004133
3.720000 0.004119
3.740000 0.004106
3.760000 0.004093
3.780000 0.004079
3.800000 0.004065
3.820000 0.004051
3.840000 0.004037
3.860000 0.004022
3.880000 0.004007
3.900000 0.003993
3.920000 0.003977
3.940000 0.003962
3.960000 0.003946
3.980000 0.003930
4.000000 0.003914
4.020000 0.003898
4.040000 0.003882
4.060000 0.003865
4.080000 0.003848
4.100000 0.003831
4.120000 0.003814
4.140000 0.003796
4.160000 0.003778
4.180000 0.003761
4.200000 0.003742
4.220000 0.003724
4.240000 0.003705
4.260000 0.003687
4.280000 0.003668
4.300000 0.003649
4.320000 0.003629
4.340000 0.003610
4.360000 0.003590
4.380000 0.003570
4.400000 0.003550
4.420000 0.003530
4.440000 0.003509
4.460000 0.003488
4.480000 0.003468
4.500000 0.003447
4.520000 0.003425
4.540000 0.003404
4.560000 0.003382
4.580000 0.003361
4.600000 0.003339
4.620000 0.003317
4.640000 0.003295
4.660000 0.003272
4.680000 0.003250
4.700000 0.003227
4.720000 0.003204
4.740000 0.003182
4.760000 0.003158
4.780000 0.003135
4.800000 0.003112
4.820000 0.003089
4.840000 0.003065
4.860000 0.003041
4.880000 0.003018
4.900000 0.002994
4.920000 0.002970
4.940000 0.002946
4.960000 0.002921
4.980000 0.002897
5.000000 0.002873
5.100000 0.002750
5.200000 0.002626
5.300000 0.002501
5.400000 0.002376
5.500000 0.002252
5.600000 0.002129
5.700000 0.002007
5.800000 0.001888
5.900000 0.001772
6.000000 0.001659
6.100000 0.001550
6.200000 0.001445
6.300000 0.001345
6.400000 0.001248
6.500000 0.001157
6.600000 0.001070
6.700000 0.000989
6.800000 0.000912
6.900000 0.000839
7.000000 0.000772
7.100000 0.000709
7.200000 0.000650
7.300000 0.000595
7.400000 0.000545
7.500000 0.000498
7.600000 0.000455
7.700000 0.000415
7.800000 0.000379
7.900000 0.000345
8.000000 0.000314
8.100000 0.000286
8.200000 0.000260
8.300000 0.000237
8.400000 0.000215
8.500000 0.000196
8.600000 0.000178
8.700000 0.000161
8.800000 0.000146
8.900000 0.000133
9.000000 0.000120
9.100000 0.000109
9.200000 0.000099
9.300000 0.000090
9.400000 0.000081
9.500000 0.000074
9.600000 0.000067
9.700000 0.000061
9.800000 0.000055
9.900000 0.000050
10.000000 0.000045
10.100000 0.000041
10.200000 0.000037
10.300000 0.000033
10.400000 0.000030
10.500000 0.000027
10.600000 0.000025
10.700000 0.000022
10.800000 0.000020
10.900000 0.000018
11.000000 0.000017
11.100000 0.000015
11.200000 0.000014
11.300000 0.000012
11.400000 0.000011
11.500000 0.000010
11.600000 0.000009
11.700000 0.000008
11.800000 0.000007
11.900000 0.000007
12.000000 0.000006


==> files/PPotts100zero.txt <==
S Z
0.000000 1.000000
0.020000 0.980777
0.040000 0.962647
0.060000 0.945521
0.080000 0.929324
0.100000 0.913983
0.120000 0.899437
0.140000 0.885629
0.160000 0.872506
0.180000 0.860022
0.200000 0.848133
0.220000 0.836802
0.240000 0.825991
0.260000 0.815669
0.280000 0.805805
0.300000 0.796371
0.320000 0.787343
0.340000 0.778697
0.360000 0.770411
0.380000 0.762464
0.400000 0.754839
0.420000 0.747518
0.440000 0.740485
0.460000 0.733724
0.480000 0.727223
0.500000 0.720968
0.520000 0.714947
0.540000 0.709148
0.560000 0.703561
0.580000 0.698177
0.600000 0.692984
0.620000 0.687976
0.640000 0.683143
0.660000 0.678478
0.680000 0.673973
0.700000 0.669622
0.720000 0.665419
0.740000 0.661356
0.760000 0.657428
0.780000 0.653630
0.800000 0.649957
0.820000 0.646403
0.840000 0.642964
0.860000 0.639636
0.880000 0.636414
0.900000 0.633294
0.920000 0.630274
0.940000 0.627348
0.960000 0.624514
0.980000 0.621768
1.000000 0.619108
1.020000 0.616530
1.040000 0.614031
1.060000 0.611610
1.080000 0.609263
1.100000 0.606987
1.120000 0.604782
1.140000 0.602643
1.160000 0.600570
1.180000 0.598561
1.200000 0.596612
1.220000 0.594723
1.240000 0.592892
1.260000 0.591117
1.280000 0.589396
1.300000 0.587727
1.320000 0.586110
1.340000 0.584543
1.360000 0.583025
1.380000 0.581554
1.400000 0.580128
1.420000 0.578748
1.440000 0.577410
1.460000 0.576116
1.480000 0.574863
1.500000 0.573650
1.520000 0.572476
1.540000 0.571341
1.560000 0.570243
1.580000 0.569182
1.600000 0.568157
1.620000 0.567167
1.640000 0.566211
1.660000 0.565289
1.680000 0.564399
1.700000 0.563541
1.720000 0.562715
1.740000 0.561920
1.760000 0.561155
1.780000 0.560419
1.800000 0.559712
1.820000 0.559034
1.840000 0.558384
1.860000 0.557762
1.880000 0.557166
1.900000 0.556597
1.920000 0.556054
1.940000 0.555537
1.960000 0.555045
1.980000 0.554578
2.000000 0.554136
2.020000 0.553718
2.040000 0.553324
2.060000 0.552953
2.080000 0.552605
2.100000 0.552281
2.120000 0.551979
2.140000 0.551699
2.160000 0.551442
2.180000 0.551206
2.200000 0.550992
2.220000 0.550799
2.240000 0.550628
2.260000 0.550478
2.280000 0.550349
2.300000 0.550240
2.320000 0.550151
2.340000 0.550083
2.360000 0.550036
2.380000 0.550008
2.400000 0.550000
2.420000 0.550012
2.440000 0.550044
2.460000 0.550095
2.480000 0.550166
2.500000 0.550256
2.520000 0.550365
2.540000 0.550494
2.560000 0.550641
2.580000 0.550808
2.600000 0.550994
2.620000 0.551199
2.640000 0.551423
2.660000 0.551665
2.680000 0.551927
2.700000 0.552207
2.720000 0.552507
2.740000 0.552825
2.760000 0.553162
2.780000 0.553517
2.800000 0.553892
2.820000 0.554285
2.840000 0.554698
2.860000 0.555129
2.880000 0.555579
2.900000 0.556048
2.920000 0.556535
2.940000 0.557042
2.960000 0.557568
2.980000 0.558112
3.000000 0.558676
3.020000 0.559259
3.040000 0.559861
3.060000 0.560482
3.080000 0.561123
3.100000 0.561783
3.120000 0.562462
3.140000 0.563161
3.160000 0.563879
3.180000 0.564617
3.200000 0.565374
3.220000 0.566151
3.240000 0.566948
3.260000 0.567764
3.280000 0.568601
3.300000 0.569457
3.320000 0.570333
3.340000 0.571230
3.360000 0.572147
3.380000 0.573084
3.400000 0.574041
3.420000 0.575018
3.440000 0.576016
3.460000 0.577035
3.480000 0.578074
3.500000 0.579134
3.520000 0.580214
3.540000 0.581316
3.560000 0.582438
3.580000 0.583581
3.600000 0.584744
3.620000 0.585929
3.640000 0.587135
3.660000 0.588362
3.680000 0.589610
3.700000 0.590879
3.720000 0.592170
3.740000 0.593481
3.760000 0.594814
3.780000 0.596168
3.800000 0.597544
3.820000 0.598940
3.840000 0.600359
3.860000 0.601798
3.880000 0.603259
3.900000 0.604741
3.920000 0.606244
3.940000 0.607769
3.960000 0.609314
3.980000 0.610881
4.000000 0.612470
4.020000 0.614079
4.040000 0.615710
4.060000 0.617361
4.080000 0.619033
4.100000 0.620727
4.120000 0.622441
4.140000 0.624176
4.160000 0.625931
4.180000 0.627707
4.200000 0.629503
4.220000 0.631320
4.240000 0.633156
4.260000 0.635013
4.280000 0.636889
4.300000 0.638785
4.320000 0.640701
4.340000 0.642636
4.360000 0.644590
4.380000 0.646563
4.400000 0.648555
4.420000 0.650565
4.440000 0.652593
4.460000 0.654640
4.480000 0.656704
4.500000 0.658786
4.520000 0.660885
4.540000 0.663001
4.560000 0.665134
4.580000 0.667283
4.600000 0.669449
4.620000 0.671630
4.640000 0.673827
4.660000 0.676038
4.680000 0.678265
4.700000 0.680506
4.720000 0.682761
4.740000 0.685030
4.760000 0.687312
4.780000 0.689608
4.800000 0.691915
4.820000 0.694235
4.840000 0.696567
4.860000 0.698910
4.880000 0.701264
4.900000 0.703628
4.920000 0.706003
4.940000 0.708387
4.960000 0.710780
4.980000 0.713182
5.000000 0.715592
5.020000 0.718010
5.040000 0.720435
5.060000 0.722867
5.080000 0.725305
5.100000 0.727749
5.120000 0.730199
5.140000 0.732653
5.160000 0.735111
5.180000 0.737574
5.200000 0.740039
5.220000 0.742508
5.240000 0.744979
5.260000 0.747451
5.280000 0.749925
5.300000 0.752400
5.320000 0.754875
5.340000 0.757350
5.360000 0.759824
5.380000 0.762296
5.400000 0.764767
5.420000 0.767236
5.440000 0.769702
5.460000 0.772165
5.480000 0.774624
5.500000 0.777078
5.520000 0.779528
5.540000 0.781973
5.560000 0.784412
5.580000 0.786845
5.600000 0.789271
5.620000 0.791690
5.640000 0.794101
5.660000 0.796505
5.680000 0.798900
5.700000 0.801286
5.720000 0.803663
5.740000 0.806030
5.760000 0.808386
5.780000 0.810732
5.800000 0.813068
5.820000 0.815391
5.840000 0.817703
5.860000 0.820003
5.880000 0.822291
5.900000 0.824565
5.920000 0.826826
5.940000 0.829074
5.960000 0.831308
5.980000 0.833528
6.000000 0.835733
6.020000 0.837923
6.040000 0.840099
6.060000 0.842259
6.080000 0.844403
6.100000 0.846531
6.120000 0.848644
6.140000 0.850739
6.160000 0.852819
6.180000 0.854881
6.200000 0.856927
6.220000 0.858955
6.240000 0.860966
6.260000 0.862959
6.280000 0.864934
6.300000 0.866892
6.320000 0.868831
6.340000 0.870753
6.360000 0.872656
6.380000 0.874540
6.400000 0.876406
6.420000 0.878254
6.440000 0.880082
6.460000 0.881892
6.480000 0.883683
6.500000 0.885455
6.520000 0.887209
6.540000 0.888943
6.560000 0.890658
6.580000 0.892354
6.600000 0.894031
6.620000 0.895688
6.640000 0.897327
6.660000 0.898947
6.680000 0.900547
6.700000 0.902128
6.720000 0.903691
6.740000 0.905234
6.760000 0.906758
6.780000 0.908264
6.800000 0.909750
6.820000 0.911218
6.840000 0.912667
6.860000 0.914098
6.880000 0.915509
6.900000 0.916903
6.920000 0.918278
6.940000 0.919634
6.960000 0.920973
6.980000 0.922293
7.000000 0.923595
7.020000 0.924879
7.040000 0.926146
7.060000 0.927394
7.080000 0.928626
7.100000 0.929839
7.120000 0.931036
7.140000 0.932215
7.160000 0.933378
7.180000 0.934523
7.200000 0.935652
7.220000 0.936764
7.240000 0.937860
7.260000 0.938939
7.280000 0.940002
7.300000 0.941049
7.320000 0.942081
7.340000 0.943096
7.360000 0.944096
7.380000 0.945081
7.400000 0.946050
7.420000 0.947005
7.440000 0.947944
7.460000 0.948869
7.480000 0.949779
7.500000 0.950675
7.520000 0.951557
7.540000 0.952424
7.560000 0.953278
7.580000 0.954117
7.600000 0.954944
7.620000 0.955756
7.640000 0.956556
7.660000 0.957342
7.680000 0.958116
7.700000 0.958877
7.720000 0.959625
7.740000 0.960361
7.760000 0.961084
7.780000 0.961795
7.800000 0.962495
7.820000 0.963183
7.840000 0.963859
7.860000 0.964523
7.880000 0.965177
7.900000 0.965819
7.920000 0.966450
7.940000 0.967070
7.960000 0.967680
7.980000 0.968279
8.000000 0.968868
8.020000 0.969446
8.040000 0.970015
8.060000 0.970574
8.080000 0.971122
8.100000 0.971662
8.120000 0.972191
8.140000 0.972712
8.160000 0.973223
8.180000 0.973725
8.200000 0.974219
8.220000 0.974703
8.240000 0.975179
8.260000 0.975646
8.280000 0.976106
8.300000 0.976556
8.320000 0.976999
8.340000 0.977434
8.360000 0.977861
8.380000 0.978280
8.400000 0.978692
8.420000 0.979096
8.440000 0.979493
8.460000 0.979882
8.480000 0.980265
8.500000 0.980641
8.520000 0.981009
8.540000 0.981371
8.560000 0.981727
8.580000 0.982075
8.600000 0.982418
8.620000 0.982754
8.640000 0.983084
8.660000 0.983408
8.680000 0.983725
8.700000 0.984037
8.720000 0.984343
8.740000 0.984644
8.760000 0.984939
8.780000 0.985228
8.800000 0.985512
8.820000 0.985791
8.840000 0.986064
8.860000 0.986333
8.880000 0.986596
8.900000 0.986854
8.920000 0.987108
8.940000 0.987357
8.960000 0.987601
8.980000 0.987840
9.000000 0.988075
9.020000 0.988306
9.040000 0.988532
9.060000 0.988754
9.080000 0.988972
9.100000 0.989185
9.120000 0.989395
9.140000 0.989601
9.160000 0.989802
9.180000 0.990000
9.200000 0.990194
9.220000 0.990385
9.240000 0.990571
9.260000 0.990755
9.280000 0.990934
9.300000 0.991111
9.320000 0.991284
9.340000 0.991453
9.360000 0.991620
9.380000 0.991783
9.400000 0.991943
9.420000 0.992100
9.440000 0.992254
9.460000 0.992405
9.480000 0.992553
9.500000 0.992698
9.520000 0.992841
9.540000 0.992981
9.560000 0.993118
9.580000 0.993252
9.600000 0.993384
9.620000 0.993513
9.640000 0.993640
9.660000 0.993764
9.680000 0.993886
9.700000 0.994006
9.720000 0.994123
9.740000 0.994238
9.760000 0.994351
9.780000 0.994462
9.800000 0.994570
9.820000 0.994677
9.840000 0.994781
9.860000 0.994883
9.880000 0.994983
9.900000 0.995082
9.920000 0.995178
9.940000 0.995273
9.960000 0.995366
9.980000 0.995456
10.000000 0.995546
10.020000 0.995633
10.040000 0.995719
10.060000 0.995803
10.080000 0.995885
10.100000 0.995966
10.120000 0.996045
10.140000 0.996123
10.160000 0.996199
10.180000 0.996274
10.200000 0.996347
10.220000 0.996419
10.240000 0.996489
10.260000 0.996558
10.280000 0.996626
10.300000 0.996692
10.320000 0.996758
10.340000 0.996821
10.360000 0.996884
10.380000 0.996945
10.400000 0.997005
10.420000 0.997064
10.440000 0.997122
10.460000 0.997179
10.480000 0.997234
10.500000 0.997289
10.520000 0.997342
10.540000 0.997395
10.560000 0.997446
10.580000 0.997496
10.600000 0.997545
10.620000 0.997594
10.640000 0.997641
10.660000 0.997688
10.680000 0.997733
10.700000 0.997778
10.720000 0.997822
10.740000 0.997865
10.760000 0.997907
10.780000 0.997948
10.800000 0.997989
10.820000 0.998028
10.840000 0.998067
10.860000 0.998105
10.880000 0.998143
10.900000 0.998179
10.920000 0.998215
10.940000 0.998250
10.960000 0.998285
10.980000 0.998319
11.000000 0.998352
11.020000 0.998385
11.040000 0.998416
11.060000 0.998448
11.080000 0.998478
11.100000 0.998508
11.120000 0.998538
11.140000 0.998567
11.160000 0.998595
11.180000 0.998623
11.200000 0.998650
11.220000 0.998677
11.240000 0.998703
11.260000 0.998728
11.280000 0.998753
11.300000 0.998778
11.320000 0.998802
11.340000 0.998826
11.360000 0.998849
11.380000 0.998872
11.400000 0.998894
11.420000 0.998916
11.440000 0.998937
11.460000 0.998958
11.480000 0.998979
11.500000 0.998999
11.520000 0.999019
11.540000 0.999038
11.560000 0.999057
11.580000 0.999076
11.600000 0.999094
11.620000 0.999112
11.640000 0.999130
11.660000 0.999147
11.680000 0.999164
11.700000 0.999180
11.720000 0.999196
11.740000 0.999212
11.760000 0.999228
11.780000 0.999243
11.800000 0.999258
11.820000 0.999273
11.840000 0.999287
11.860000 0.999301
11.880000 0.999315
11.900000 0.999329
11.920000 0.999342
11.940000 0.999355
11.960000 0.999368
11.980000 0.999380
12.000000 0.999392

==> files/PPotts10one.txt <==
S Z
0.000000 0.000000
0.020000 0.001942
0.040000 0.003773
0.060000 0.005501
0.080000 0.007135
0.100000 0.008681
0.120000 0.010146
0.140000 0.011535
0.160000 0.012852
0.180000 0.014104
0.200000 0.015293
0.220000 0.016425
0.240000 0.017502
0.260000 0.018527
0.280000 0.019504
0.300000 0.020436
0.320000 0.021325
0.340000 0.022173
0.360000 0.022983
0.380000 0.023756
0.400000 0.024495
0.420000 0.025201
0.440000 0.025876
0.460000 0.026522
0.480000 0.027139
0.500000 0.027729
0.520000 0.028293
0.540000 0.028833
0.560000 0.029350
0.580000 0.029844
0.600000 0.030316
0.620000 0.030768
0.640000 0.031200
0.660000 0.031613
0.680000 0.032008
0.700000 0.032385
0.720000 0.032746
0.740000 0.033090
0.760000 0.033419
0.780000 0.033732
0.800000 0.034031
0.820000 0.034315
0.840000 0.034586
0.860000 0.034844
0.880000 0.035089
0.900000 0.035322
0.920000 0.035543
0.940000 0.035752
0.960000 0.035950
0.980000 0.036137
1.000000 0.036313
1.020000 0.036479
1.040000 0.036635
1.060000 0.036782
1.080000 0.036918
1.100000 0.037046
1.120000 0.037164
1.140000 0.037273
1.160000 0.037374
1.180000 0.037467
1.200000 0.037551
1.220000 0.037628
1.240000 0.037696
1.260000 0.037757
1.280000 0.037810
1.300000 0.037856
1.320000 0.037895
1.340000 0.037927
1.360000 0.037952
1.380000 0.037970
1.400000 0.037982
1.420000 0.037987
1.440000 0.037986
1.460000 0.037978
1.480000 0.037965
1.500000 0.037945
1.520000 0.037920
1.540000 0.037888
1.560000 0.037851
1.580000 0.037809
1.600000 0.037760
1.620000 0.037707
1.640000 0.037648
1.660000 0.037584
1.680000 0.037515
1.700000 0.037440
1.720000 0.037361
1.740000 0.037277
1.760000 0.037188
1.780000 0.037094
1.800000 0.036996
1.820000 0.036893
1.840000 0.036786
1.860000 0.036674
1.880000 0.036557
1.900000 0.036437
1.920000 0.036312
1.940000 0.036183
1.960000 0.036051
1.980000 0.035914
2.000000 0.035773
2.020000 0.035628
2.040000 0.035480
2.060000 0.035327
2.080000 0.035171
2.100000 0.035012
2.120000 0.034849
2.140000 0.034683
2.160000 0.034513
2.180000 0.034340
2.200000 0.034163
2.220000 0.033984
2.240000 0.033801
2.260000 0.033616
2.280000 0.033427
2.300000 0.033235
2.320000 0.033041
2.340000 0.032844
2.360000 0.032644
2.380000 0.032441
2.400000 0.032236
2.420000 0.032029
2.440000 0.031819
2.460000 0.031607
2.480000 0.031392
2.500000 0.031175
2.520000 0.030956
2.540000 0.030735
2.560000 0.030512
2.580000 0.030287
2.600000 0.030061
2.620000 0.029832
2.640000 0.029602
2.660000 0.029370
2.680000 0.029137
2.700000 0.028902
2.720000 0.028665
2.740000 0.028427
2.760000 0.028188
2.780000 0.027948
2.800000 0.027707
2.820000 0.027464
2.840000 0.027221
2.860000 0.026977
2.880000 0.026732
2.900000 0.026486
2.920000 0.026239
2.940000 0.025992
2.960000 0.025744
2.980000 0.025495
3.000000 0.025246
3.020000 0.024997
3.040000 0.024748
3.060000 0.024498
3.080000 0.024248
3.100000 0.023998
3.120000 0.023748
3.140000 0.023498
3.160000 0.023248
3.180000 0.022999
3.200000 0.022749
3.220000 0.022500
3.240000 0.022251
3.260000 0.022003
3.280000 0.021755
3.300000 0.021507
3.320000 0.021261
3.340000 0.021014
3.360000 0.020769
3.380000 0.020524
3.400000 0.020280
3.420000 0.020037
3.440000 0.019795
3.460000 0.019554
3.480000 0.019313
3.500000 0.019074
3.520000 0.018836
3.540000 0.018599
3.560000 0.018363
3.580000 0.018129
3.600000 0.017896
3.620000 0.017664
3.640000 0.017433
3.660000 0.017204
3.680000 0.016976
3.700000 0.016750
3.720000 0.016525
3.740000 0.016302
3.760000 0.016081
3.780000 0.015861
3.800000 0.015642
3.820000 0.015425
3.840000 0.015210
3.860000 0.014997
3.880000 0.014785
3.900000 0.014575
3.920000 0.014367
3.940000 0.014161
3.960000 0.013956
3.980000 0.013754
4.000000 0.013553
4.020000 0.013354
4.040000 0.013157
4.060000 0.012962
4.080000 0.012769
4.100000 0.012577
4.120000 0.012388
4.140000 0.012200
4.160000 0.012015
4.180000 0.011831
4.200000 0.011650
4.220000 0.011470
4.240000 0.011293
4.260000 0.011117
4.280000 0.010943
4.300000 0.010772
4.320000 0.010602
4.340000 0.010434
4.360000 0.010268
4.380000 0.010105
4.400000 0.009943
4.420000 0.009783
4.440000 0.009625
4.460000 0.009469
4.480000 0.009315
4.500000 0.009163
4.520000 0.009013
4.540000 0.008865
4.560000 0.008719
4.580000 0.008575
4.600000 0.008433
4.620000 0.008292
4.640000 0.008154
4.660000 0.008017
4.680000 0.007882
4.700000 0.007750
4.720000 0.007619
4.740000 0.007489
4.760000 0.007362
4.780000 0.007236
4.800000 0.007113
4.820000 0.006991
4.840000 0.006871
4.860000 0.006752
4.880000 0.006635
4.900000 0.006520
4.920000 0.006407
4.940000 0.006296
4.960000 0.006186
4.980000 0.006077
5.000000 0.005971
5.020000 0.005866
5.040000 0.005763
5.060000 0.005661
5.080000 0.005561
5.100000 0.005462
5.120000 0.005365
5.140000 0.005269
5.160000 0.005175
5.180000 0.005083
5.200000 0.004992
5.220000 0.004902
5.240000 0.004814
5.260000 0.004727
5.280000 0.004642
5.300000 0.004558
5.320000 0.004476
5.340000 0.004394
5.360000 0.004315
5.380000 0.004236
5.400000 0.004159
5.420000 0.004083
5.440000 0.004008
5.460000 0.003935
5.480000 0.003863
5.500000 0.003792
5.520000 0.003722
5.540000 0.003653
5.560000 0.003586
5.580000 0.003520
5.600000 0.003455
5.620000 0.003391
5.640000 0.003328
5.660000 0.003266
5.680000 0.003205
5.700000 0.003146
5.720000 0.003087
5.740000 0.003029
5.760000 0.002973
5.780000 0.002917
5.800000 0.002863
5.820000 0.002809
5.840000 0.002756
5.860000 0.002705
5.880000 0.002654
5.900000 0.002604
5.920000 0.002555
5.940000 0.002507
5.960000 0.002459
5.980000 0.002413
6.000000 0.002367
6.020000 0.002322
6.040000 0.002278
6.060000 0.002235
6.080000 0.002193
6.100000 0.002151
6.120000 0.002110
6.140000 0.002070
6.160000 0.002031
6.180000 0.001992
6.200000 0.001954
6.220000 0.001917
6.240000 0.001880
6.260000 0.001844
6.280000 0.001809
6.300000 0.001774
6.320000 0.001740
6.340000 0.001707
6.360000 0.001674
6.380000 0.001642
6.400000 0.001611
6.420000 0.001580
6.440000 0.001549
6.460000 0.001520
6.480000 0.001490
6.500000 0.001462
6.520000 0.001434
6.540000 0.001406
6.560000 0.001379
6.580000 0.001352
6.600000 0.001326
6.620000 0.001300
6.640000 0.001275
6.660000 0.001251
6.680000 0.001226
6.700000 0.001203
6.720000 0.001179
6.740000 0.001157
6.760000 0.001134
6.780000 0.001112
6.800000 0.001091
6.820000 0.001070
6.840000 0.001049
6.860000 0.001028
6.880000 0.001008
6.900000 0.000989
6.920000 0.000970
6.940000 0.000951
6.960000 0.000932
6.980000 0.000914
7.000000 0.000896
7.100000 0.000812
7.200000 0.000736
7.300000 0.000667
7.400000 0.000604
7.500000 0.000547
7.600000 0.000496
7.700000 0.000449
7.800000 0.000407
7.900000 0.000368
8.000000 0.000333
8.100000 0.000302
8.200000 0.000273
8.300000 0.000247
8.400000 0.000224
8.500000 0.000203
8.600000 0.000183
8.700000 0.000166
8.800000 0.000150
8.900000 0.000136
9.000000 0.000123
9.100000 0.000111
9.200000 0.000101
9.300000 0.000091
9.400000 0.000083
9.500000 0.000075
9.600000 0.000068
9.700000 0.000061
9.800000 0.000055
9.900000 0.000050
10.000000 0.000045
10.100000 0.000041
10.200000 0.000037
10.300000 0.000034
10.400000 0.000030
10.500000 0.000028
10.600000 0.000025
10.700000 0.000023
10.800000 0.000020
10.900000 0.000018
11.000000 0.000017
11.100000 0.000015
11.200000 0.000014
11.300000 0.000012
11.400000 0.000011
11.500000 0.000010
11.600000 0.000009
11.700000 0.000008
11.800000 0.000008
11.900000 0.000007
12.000000 0.000006


==> files/PPotts10zero.txt <==
S Z
0.000000 1.000000
0.020000 0.982526
0.040000 0.966047
0.060000 0.950489
0.080000 0.935783
0.100000 0.921867
0.120000 0.908686
0.140000 0.896188
0.160000 0.884329
0.180000 0.873065
0.200000 0.862360
0.220000 0.852177
0.240000 0.842486
0.260000 0.833256
0.280000 0.824460
0.300000 0.816074
0.320000 0.808075
0.340000 0.800441
0.360000 0.793153
0.380000 0.786193
0.400000 0.779543
0.420000 0.773188
0.440000 0.767114
0.460000 0.761306
0.480000 0.755753
0.500000 0.750441
0.520000 0.745361
0.540000 0.740502
0.560000 0.735854
0.580000 0.731408
0.600000 0.727155
0.620000 0.723088
0.640000 0.719199
0.660000 0.715481
0.680000 0.711927
0.700000 0.708531
0.720000 0.705287
0.740000 0.702190
0.760000 0.699233
0.780000 0.696412
0.800000 0.693723
0.820000 0.691161
0.840000 0.688722
0.860000 0.686401
0.880000 0.684195
0.900000 0.682100
0.920000 0.680113
0.940000 0.678230
0.960000 0.676449
0.980000 0.674766
1.000000 0.673179
1.020000 0.671685
1.040000 0.670282
1.060000 0.668966
1.080000 0.667736
1.100000 0.666590
1.120000 0.665525
1.140000 0.664539
1.160000 0.663630
1.180000 0.662798
1.200000 0.662038
1.220000 0.661351
1.240000 0.660735
1.260000 0.660187
1.280000 0.659707
1.300000 0.659292
1.320000 0.658942
1.340000 0.658656
1.360000 0.658431
1.380000 0.658267
1.400000 0.658163
1.420000 0.658117
1.440000 0.658128
1.460000 0.658195
1.480000 0.658317
1.500000 0.658494
1.520000 0.658724
1.540000 0.659006
1.560000 0.659339
1.580000 0.659723
1.600000 0.660156
1.620000 0.660638
1.640000 0.661168
1.660000 0.661745
1.680000 0.662368
1.700000 0.663036
1.720000 0.663750
1.740000 0.664507
1.760000 0.665308
1.780000 0.666151
1.800000 0.667036
1.820000 0.667963
1.840000 0.668930
1.860000 0.669937
1.880000 0.670983
1.900000 0.672067
1.920000 0.673189
1.940000 0.674349
1.960000 0.675545
1.980000 0.676778
2.000000 0.678045
2.020000 0.679348
2.040000 0.680684
2.060000 0.682054
2.080000 0.683457
2.100000 0.684892
2.120000 0.686359
2.140000 0.687856
2.160000 0.689384
2.180000 0.690942
2.200000 0.692530
2.220000 0.694145
2.240000 0.695789
2.260000 0.697460
2.280000 0.699158
2.300000 0.700882
2.320000 0.702632
2.340000 0.704406
2.360000 0.706205
2.380000 0.708027
2.400000 0.709873
2.420000 0.711740
2.440000 0.713630
2.460000 0.715541
2.480000 0.717472
2.500000 0.719423
2.520000 0.721393
2.540000 0.723382
2.560000 0.725389
2.580000 0.727413
2.600000 0.729454
2.620000 0.731511
2.640000 0.733583
2.660000 0.735670
2.680000 0.737771
2.700000 0.739886
2.720000 0.742013
2.740000 0.744153
2.760000 0.746304
2.780000 0.748466
2.800000 0.750638
2.820000 0.752820
2.840000 0.755011
2.860000 0.757210
2.880000 0.759416
2.900000 0.761630
2.920000 0.763850
2.940000 0.766076
2.960000 0.768307
2.980000 0.770542
3.000000 0.772782
3.020000 0.775024
3.040000 0.777270
3.060000 0.779517
3.080000 0.781766
3.100000 0.784016
3.120000 0.786266
3.140000 0.788515
3.160000 0.790764
3.180000 0.793011
3.200000 0.795257
3.220000 0.797499
3.240000 0.799739
3.260000 0.801975
3.280000 0.804206
3.300000 0.806433
3.320000 0.808655
3.340000 0.810871
3.360000 0.813080
3.380000 0.815283
3.400000 0.817479
3.420000 0.819667
3.440000 0.821846
3.460000 0.824018
3.480000 0.826180
3.500000 0.828332
3.520000 0.830475
3.540000 0.832607
3.560000 0.834729
3.580000 0.836839
3.600000 0.838938
3.620000 0.841025
3.640000 0.843100
3.660000 0.845163
3.680000 0.847212
3.700000 0.849248
3.720000 0.851271
3.740000 0.853280
3.760000 0.855275
3.780000 0.857255
3.800000 0.859221
3.820000 0.861172
3.840000 0.863108
3.860000 0.865028
3.880000 0.866933
3.900000 0.868822
3.920000 0.870695
3.940000 0.872552
3.960000 0.874392
3.980000 0.876216
4.000000 0.878024
4.020000 0.879814
4.040000 0.881587
4.060000 0.883344
4.080000 0.885083
4.100000 0.886805
4.120000 0.888510
4.140000 0.890197
4.160000 0.891866
4.180000 0.893518
4.200000 0.895152
4.220000 0.896768
4.240000 0.898367
4.260000 0.899948
4.280000 0.901511
4.300000 0.903056
4.320000 0.904584
4.340000 0.906093
4.360000 0.907585
4.380000 0.909059
4.400000 0.910515
4.420000 0.911953
4.440000 0.913374
4.460000 0.914776
4.480000 0.916162
4.500000 0.917529
4.520000 0.918879
4.540000 0.920212
4.560000 0.921527
4.580000 0.922825
4.600000 0.924106
4.620000 0.925369
4.640000 0.926616
4.660000 0.927845
4.680000 0.929058
4.700000 0.930254
4.720000 0.931433
4.740000 0.932596
4.760000 0.933742
4.780000 0.934872
4.800000 0.935986
4.820000 0.937083
4.840000 0.938165
4.860000 0.939231
4.880000 0.940282
4.900000 0.941316
4.920000 0.942336
4.940000 0.943340
4.960000 0.944329
4.980000 0.945303
5.000000 0.946263
5.020000 0.947207
5.040000 0.948137
5.060000 0.949053
5.080000 0.949955
5.100000 0.950842
5.120000 0.951716
5.140000 0.952575
5.160000 0.953422
5.180000 0.954254
5.200000 0.955074
5.220000 0.955880
5.240000 0.956673
5.260000 0.957454
5.280000 0.958221
5.300000 0.958977
5.320000 0.959719
5.340000 0.960450
5.360000 0.961169
5.380000 0.961875
5.400000 0.962570
5.420000 0.963254
5.440000 0.963926
5.460000 0.964586
5.480000 0.965236
5.500000 0.965875
5.520000 0.966502
5.540000 0.967119
5.560000 0.967726
5.580000 0.968322
5.600000 0.968908
5.620000 0.969484
5.640000 0.970050
5.660000 0.970606
5.680000 0.971152
5.700000 0.971689
5.720000 0.972217
5.740000 0.972735
5.760000 0.973245
5.780000 0.973745
5.800000 0.974236
5.820000 0.974719
5.840000 0.975194
5.860000 0.975659
5.880000 0.976117
5.900000 0.976566
5.920000 0.977008
5.940000 0.977441
5.960000 0.977867
5.980000 0.978285
6.000000 0.978696
6.020000 0.979099
6.040000 0.979495
6.060000 0.979884
6.080000 0.980265
6.100000 0.980640
6.120000 0.981008
6.140000 0.981369
6.160000 0.981724
6.180000 0.982072
6.200000 0.982414
6.220000 0.982749
6.240000 0.983079
6.260000 0.983402
6.280000 0.983719
6.300000 0.984031
6.320000 0.984337
6.340000 0.984637
6.360000 0.984931
6.380000 0.985220
6.400000 0.985504
6.420000 0.985782
6.440000 0.986056
6.460000 0.986324
6.480000 0.986587
6.500000 0.986845
6.520000 0.987098
6.540000 0.987347
6.560000 0.987591
6.580000 0.987830
6.600000 0.988065
6.620000 0.988296
6.640000 0.988522
6.660000 0.988744
6.680000 0.988962
6.700000 0.989175
6.720000 0.989385
6.740000 0.989590
6.760000 0.989792
6.780000 0.989990
6.800000 0.990184
6.820000 0.990374
6.840000 0.990561
6.860000 0.990744
6.880000 0.990924
6.900000 0.991100
6.920000 0.991273
6.940000 0.991443
6.960000 0.991610
6.980000 0.991773
7.000000 0.991933
7.020000 0.992090
7.040000 0.992244
7.060000 0.992395
7.080000 0.992543
7.100000 0.992689
7.120000 0.992831
7.140000 0.992971
7.160000 0.993108
7.180000 0.993243
7.200000 0.993375
7.220000 0.993504
7.240000 0.993631
7.260000 0.993755
7.280000 0.993878
7.300000 0.993997
7.320000 0.994115
7.340000 0.994230
7.360000 0.994343
7.380000 0.994453
7.400000 0.994562
7.420000 0.994668
7.440000 0.994773
7.460000 0.994875
7.480000 0.994976
7.500000 0.995074
7.520000 0.995171
7.540000 0.995265
7.560000 0.995358
7.580000 0.995449
7.600000 0.995538
7.620000 0.995626
7.640000 0.995712
7.660000 0.995796
7.680000 0.995878
7.700000 0.995959
7.720000 0.996039
7.740000 0.996116
7.760000 0.996193
7.780000 0.996268
7.800000 0.996341
7.820000 0.996413
7.840000 0.996483
7.860000 0.996552
7.880000 0.996620
7.900000 0.996687
7.920000 0.996752
7.940000 0.996816
7.960000 0.996878
7.980000 0.996940
8.000000 0.997000
8.020000 0.997059
8.040000 0.997117
8.060000 0.997174
8.080000 0.997229
8.100000 0.997284
8.120000 0.997337
8.140000 0.997390
8.160000 0.997441
8.180000 0.997492
8.200000 0.997541
8.220000 0.997589
8.240000 0.997637
8.260000 0.997683
8.280000 0.997729
8.300000 0.997774
8.320000 0.997818
8.340000 0.997861
8.360000 0.997903
8.380000 0.997944
8.400000 0.997985
8.420000 0.998025
8.440000 0.998063
8.460000 0.998102
8.480000 0.998139
8.500000 0.998176
8.520000 0.998212
8.540000 0.998247
8.560000 0.998282
8.580000 0.998316
8.600000 0.998349
8.620000 0.998381
8.640000 0.998413
8.660000 0.998445
8.680000 0.998475
8.700000 0.998505
8.720000 0.998535
8.740000 0.998564
8.760000 0.998592
8.780000 0.998620
8.800000 0.998647
8.820000 0.998674
8.840000 0.998700
8.860000 0.998726
8.880000 0.998751
8.900000 0.998776
8.920000 0.998800
8.940000 0.998824
8.960000 0.998847
8.980000 0.998870
9.000000 0.998892
9.020000 0.998914
9.040000 0.998935
9.060000 0.998956
9.080000 0.998977
9.100000 0.998997
9.120000 0.999017
9.140000 0.999036
9.160000 0.999055
9.180000 0.999074
9.200000 0.999092
9.220000 0.999110
9.240000 0.999128
9.260000 0.999145
9.280000 0.999162
9.300000 0.999179
9.320000 0.999195
9.340000 0.999211
9.360000 0.999226
9.380000 0.999242
9.400000 0.999257
9.420000 0.999271
9.440000 0.999286
9.460000 0.999300
9.480000 0.999314
9.500000 0.999327
9.520000 0.999341
9.540000 0.999354
9.560000 0.999366
9.580000 0.999379
9.600000 0.999391
9.620000 0.999403
9.640000 0.999415
9.660000 0.999427
9.680000 0.999438
9.700000 0.999449
9.720000 0.999460
9.740000 0.999471
9.760000 0.999481
9.780000 0.999491
9.800000 0.999501
9.820000 0.999511
9.840000 0.999521
9.860000 0.999530
9.880000 0.999540
9.900000 0.999549
9.920000 0.999558
9.940000 0.999567
9.960000 0.999575
9.980000 0.999584
10.000000 0.999592
10.020000 0.999600
10.040000 0.999608
10.060000 0.999616
10.080000 0.999623
10.100000 0.999631
10.120000 0.999638
10.140000 0.999645
10.160000 0.999652
10.180000 0.999659
10.200000 0.999666
10.220000 0.999672
10.240000 0.999679
10.260000 0.999685
10.280000 0.999691
10.300000 0.999697
10.320000 0.999703
10.340000 0.999709
10.360000 0.999715
10.380000 0.999721
10.400000 0.999726
10.420000 0.999732
10.440000 0.999737
10.460000 0.999742
10.480000 0.999747
10.500000 0.999752
10.520000 0.999757
10.540000 0.999762
10.560000 0.999767
10.580000 0.999771
10.600000 0.999776
10.620000 0.999780
10.640000 0.999785
10.660000 0.999789
10.680000 0.999793
10.700000 0.999797
10.720000 0.999801
10.740000 0.999805
10.760000 0.999809
10.780000 0.999813
10.800000 0.999816
10.820000 0.999820
10.840000 0.999824
10.860000 0.999827
10.880000 0.999831
10.900000 0.999834
10.920000 0.999837
10.940000 0.999840
10.960000 0.999844
10.980000 0.999847
11.000000 0.999850
11.020000 0.999853
11.040000 0.999856
11.060000 0.999858
11.080000 0.999861
11.100000 0.999864
11.120000 0.999867
11.140000 0.999869
11.160000 0.999872
11.180000 0.999874
11.200000 0.999877
11.220000 0.999879
11.240000 0.999882
11.260000 0.999884
11.280000 0.999886
11.300000 0.999889
11.320000 0.999891
11.340000 0.999893
11.360000 0.999895
11.380000 0.999897
11.400000 0.999899
11.420000 0.999901
11.440000 0.999903
11.460000 0.999905
11.480000 0.999907
11.500000 0.999909
11.520000 0.999911
11.540000 0.999912
11.560000 0.999914
11.580000 0.999916
11.600000 0.999918
11.620000 0.999919
11.640000 0.999921
11.660000 0.999922
11.680000 0.999924
11.700000 0.999925
11.720000 0.999927
11.740000 0.999928
11.760000 0.999930
11.780000 0.999931
11.800000 0.999932
11.820000 0.999934
11.840000 0.999935
11.860000 0.999936
11.880000 0.999938
11.900000 0.999939
11.920000 0.999940
11.940000 0.999941
11.960000 0.999942
11.980000 0.999944
12.000000 0.999945


==> files/PPotts3one.txt <==
S Z
0.000000 0.000000
0.100000 0.028877
0.200000 0.050578
0.300000 0.067003
0.400000 0.079418
0.500000 0.088706
0.600000 0.095500
0.700000 0.100270
0.800000 0.103376
0.900000 0.105098
1.000000 0.105661
1.100000 0.105252
1.200000 0.104024
1.300000 0.102112
1.400000 0.099630
1.500000 0.096681
1.600000 0.093354
1.700000 0.089730
1.800000 0.085883
1.900000 0.081877
2.000000 0.077769
2.100000 0.073612
2.200000 0.069450
2.300000 0.065323
2.400000 0.061265
2.500000 0.057304
2.600000 0.053463
2.700000 0.049761
2.800000 0.046213
2.900000 0.042829
3.000000 0.039615
3.100000 0.036577
3.200000 0.033715
3.300000 0.031029
3.400000 0.028516
3.500000 0.026172
3.600000 0.023991
3.700000 0.021967
3.800000 0.020092
3.900000 0.018361
4.000000 0.016763
4.100000 0.015293
4.200000 0.013941
4.300000 0.012700
4.400000 0.011562
4.420000 0.011347
4.500000 0.010521
4.600000 0.009568
4.700000 0.008698
4.800000 0.007903
4.900000 0.007178
5.000000 0.006517
5.100000 0.005916
5.200000 0.005368
5.300000 0.004870
5.400000 0.004417
5.500000 0.004005
5.600000 0.003631
5.700000 0.003291
5.800000 0.002982
5.900000 0.002702
6.000000 0.002448
6.100000 0.002218
6.200000 0.002009
6.300000 0.001820
6.400000 0.001648
6.500000 0.001492
6.600000 0.001351
6.700000 0.001223
6.800000 0.001108
6.900000 0.001003
7.000000 0.000908
7.100000 0.000822
7.200000 0.000744
7.300000 0.000673
7.400000 0.000609
7.500000 0.000552
7.520000 0.000541
7.540000 0.000530
7.560000 0.000520
7.580000 0.000509
7.600000 0.000499
7.620000 0.000489
7.640000 0.000480
7.660000 0.000470
7.680000 0.000461
7.700000 0.000452
7.720000 0.000443
7.740000 0.000434
7.760000 0.000426
7.780000 0.000417
7.800000 0.000409
7.820000 0.000401
7.840000 0.000393
7.860000 0.000385
7.880000 0.000378
7.900000 0.000370
7.920000 0.000363
7.940000 0.000356
7.960000 0.000349
7.980000 0.000342
8.000000 0.000335
8.020000 0.000328
8.040000 0.000322
8.060000 0.000315
8.080000 0.000309
8.100000 0.000303
8.120000 0.000297
8.140000 0.000291
8.160000 0.000285
8.180000 0.000280
8.200000 0.000274
8.220000 0.000269
8.240000 0.000264
8.260000 0.000258
8.280000 0.000253
8.300000 0.000248
8.320000 0.000243
8.340000 0.000238
8.360000 0.000234
8.380000 0.000229
8.400000 0.000225
8.420000 0.000220
8.440000 0.000216
8.460000 0.000212
8.480000 0.000207
8.500000 0.000203
8.520000 0.000199
8.540000 0.000195
8.560000 0.000191
8.580000 0.000188
8.600000 0.000184
8.620000 0.000180
8.640000 0.000177
8.660000 0.000173
8.680000 0.000170
8.700000 0.000166
8.720000 0.000163
8.740000 0.000160
8.760000 0.000157
8.780000 0.000154
8.800000 0.000151
8.820000 0.000148
8.840000 0.000145
8.860000 0.000142
8.880000 0.000139
8.900000 0.000136
8.920000 0.000134
8.940000 0.000131
8.960000 0.000128
8.980000 0.000126
9.000000 0.000123
9.020000 0.000121
9.040000 0.000119
9.060000 0.000116
9.080000 0.000114
9.100000 0.000112
9.120000 0.000109
9.140000 0.000107
9.160000 0.000105
9.180000 0.000103
9.200000 0.000101
9.220000 0.000099
9.240000 0.000097
9.260000 0.000095
9.280000 0.000093
9.300000 0.000091
9.320000 0.000090
9.340000 0.000088
9.360000 0.000086
9.380000 0.000084
9.400000 0.000083
9.420000 0.000081
9.440000 0.000079
9.460000 0.000078
9.480000 0.000076
9.500000 0.000075
9.520000 0.000073
9.540000 0.000072
9.560000 0.000070
9.580000 0.000069
9.600000 0.000068
9.620000 0.000066
9.640000 0.000065
9.660000 0.000064
9.680000 0.000063
9.700000 0.000061
9.720000 0.000060
9.740000 0.000059
9.760000 0.000058
9.780000 0.000057
9.800000 0.000055
9.820000 0.000054
9.840000 0.000053
9.860000 0.000052
9.880000 0.000051
9.900000 0.000050
9.920000 0.000049
9.940000 0.000048
9.960000 0.000047
9.980000 0.000046
10.000000 0.000045
10.020000 0.000044
10.040000 0.000044
10.060000 0.000043
10.080000 0.000042
10.100000 0.000041
10.120000 0.000040
10.140000 0.000039
10.160000 0.000039
10.180000 0.000038
10.200000 0.000037
10.220000 0.000036
10.240000 0.000036
10.260000 0.000035
10.280000 0.000034
10.300000 0.000034
10.320000 0.000033
10.340000 0.000032
10.360000 0.000032
10.380000 0.000031
10.400000 0.000030
10.420000 0.000030
10.440000 0.000029
10.460000 0.000029
10.480000 0.000028
10.500000 0.000028
10.520000 0.000027
10.540000 0.000026
10.560000 0.000026
10.580000 0.000025
10.600000 0.000025
10.620000 0.000024
10.640000 0.000024
10.660000 0.000023
10.680000 0.000023
10.700000 0.000023
10.720000 0.000022
10.740000 0.000022
10.760000 0.000021
10.780000 0.000021
10.800000 0.000020
10.820000 0.000020
10.840000 0.000020
10.860000 0.000019
10.880000 0.000019
10.900000 0.000018
10.920000 0.000018
10.940000 0.000018
10.960000 0.000017
10.980000 0.000017
11.000000 0.000017
11.020000 0.000016
11.040000 0.000016
11.060000 0.000016
11.080000 0.000015
11.100000 0.000015
11.120000 0.000015
11.140000 0.000015
11.160000 0.000014
11.180000 0.000014
11.200000 0.000014
11.220000 0.000013
11.240000 0.000013
11.260000 0.000013
11.280000 0.000013
11.300000 0.000012
11.320000 0.000012
11.340000 0.000012
11.360000 0.000012
11.380000 0.000011
11.400000 0.000011
11.420000 0.000011
11.440000 0.000011
11.460000 0.000011
11.480000 0.000010
11.500000 0.000010
11.520000 0.000010
11.540000 0.000010
11.560000 0.000010
11.580000 0.000009
11.600000 0.000009
11.620000 0.000009
11.640000 0.000009
11.660000 0.000009
11.680000 0.000008
11.700000 0.000008
11.720000 0.000008
11.740000 0.000008
11.760000 0.000008
11.780000 0.000008
11.800000 0.000008
11.820000 0.000007
11.840000 0.000007
11.860000 0.000007
11.880000 0.000007
11.900000 0.000007
11.920000 0.000007
11.940000 0.000007
11.960000 0.000006
11.980000 0.000006
12.000000 0.000006


==> files/PPotts3zero.txt <==
S Z
0.000000 1.000000
0.100000 0.942247
0.200000 0.898844
0.300000 0.865994
0.400000 0.841163
0.500000 0.822588
0.600000 0.809000
0.700000 0.799460
0.800000 0.793248
0.900000 0.789805
1.000000 0.788678
1.100000 0.789497
1.200000 0.791952
1.300000 0.795776
1.400000 0.800740
1.500000 0.806639
1.600000 0.813293
1.700000 0.820539
1.800000 0.828234
1.900000 0.836247
2.000000 0.844462
2.100000 0.852777
2.200000 0.861100
2.300000 0.869353
2.400000 0.877470
2.500000 0.885392
2.600000 0.893073
2.700000 0.900477
2.800000 0.907574
2.900000 0.914343
3.000000 0.920769
3.100000 0.926846
3.200000 0.932569
3.300000 0.937941
3.400000 0.942967
3.500000 0.947656
3.600000 0.952018
3.700000 0.956067
3.800000 0.959815
3.900000 0.963279
4.000000 0.966473
4.100000 0.969415
4.200000 0.972118
4.300000 0.974600
4.400000 0.976875
4.500000 0.978959
4.600000 0.980864
4.700000 0.982605
4.800000 0.984194
4.900000 0.985644
5.000000 0.986965
5.100000 0.988169
5.200000 0.989264
5.300000 0.990261
5.400000 0.991167
5.500000 0.991991
5.600000 0.992739
5.700000 0.993418
5.800000 0.994035
5.900000 0.994595
6.000000 0.995103
6.100000 0.995564
6.200000 0.995982
6.300000 0.996361
6.400000 0.996704
6.500000 0.997016
6.600000 0.997298
6.700000 0.997553
6.800000 0.997785
6.900000 0.997995
7.000000 0.998185
7.100000 0.998357
7.200000 0.998512
7.300000 0.998653
7.400000 0.998781
7.500000 0.998897
7.600000 0.999002
7.700000 0.999096
7.800000 0.999182
7.900000 0.999260
8.000000 0.999330
8.100000 0.999394
8.200000 0.999451
8.300000 0.999504
8.400000 0.999551
8.500000 0.999593
8.600000 0.999632
8.700000 0.999667
8.800000 0.999699
8.900000 0.999727
9.000000 0.999753
9.100000 0.999777
9.200000 0.999798
9.300000 0.999817
9.400000 0.999835
9.500000 0.999850
9.600000 0.999865
9.700000 0.999877
9.800000 0.999889
9.900000 0.999900
10.000000 0.999909
10.100000 0.999918
10.200000 0.999926
10.300000 0.999933
10.400000 0.999939
10.500000 0.999945
10.600000 0.999950
10.700000 0.999955
10.800000 0.999959
10.900000 0.999963
11.000000 0.999967
11.100000 0.999970
11.200000 0.999973
11.300000 0.999975
11.400000 0.999978
11.500000 0.999980
11.600000 0.999982
11.700000 0.999983
11.800000 0.999985
11.900000 0.999986
12.000000 0.999988


==> files/PPotts4one.txt <==
S Z
0.000000 0.000000
0.020000 0.004854
0.040000 0.009429
0.060000 0.013746
0.080000 0.017822
0.100000 0.021674
0.120000 0.025316
0.140000 0.028762
0.160000 0.032024
0.180000 0.035113
0.200000 0.038040
0.220000 0.040814
0.240000 0.043445
0.260000 0.045939
0.280000 0.048304
0.300000 0.050548
0.320000 0.052677
0.340000 0.054696
0.360000 0.056612
0.380000 0.058428
0.400000 0.060151
0.420000 0.061784
0.440000 0.063332
0.460000 0.064798
0.480000 0.066187
0.500000 0.067501
0.520000 0.068743
0.540000 0.069918
0.560000 0.071027
0.580000 0.072073
0.600000 0.073059
0.620000 0.073987
0.640000 0.074859
0.660000 0.075678
0.680000 0.076446
0.700000 0.077164
0.720000 0.077833
0.740000 0.078457
0.760000 0.079037
0.780000 0.079573
0.800000 0.080068
0.820000 0.080523
0.840000 0.080939
0.860000 0.081317
0.880000 0.081660
0.900000 0.081967
0.920000 0.082240
0.940000 0.082480
0.960000 0.082689
0.980000 0.082866
1.000000 0.083014
1.020000 0.083132
1.040000 0.083223
1.060000 0.083286
1.080000 0.083322
1.100000 0.083333
1.120000 0.083319
1.140000 0.083281
1.160000 0.083219
1.180000 0.083134
1.200000 0.083028
1.220000 0.082899
1.240000 0.082750
1.260000 0.082581
1.280000 0.082392
1.300000 0.082184
1.320000 0.081957
1.340000 0.081713
1.360000 0.081451
1.380000 0.081172
1.400000 0.080877
1.420000 0.080566
1.440000 0.080240
1.460000 0.079898
1.480000 0.079543
1.500000 0.079173
1.520000 0.078790
1.540000 0.078394
1.560000 0.077985
1.580000 0.077564
1.600000 0.077131
1.620000 0.076687
1.640000 0.076232
1.660000 0.075767
1.680000 0.075291
1.700000 0.074805
1.720000 0.074311
1.740000 0.073807
1.760000 0.073294
1.780000 0.072774
1.800000 0.072245
1.820000 0.071709
1.840000 0.071166
1.860000 0.070615
1.880000 0.070059
1.900000 0.069496
1.920000 0.068927
1.940000 0.068353
1.960000 0.067773
1.980000 0.067189
2.000000 0.066600
2.020000 0.066006
2.040000 0.065409
2.060000 0.064808
2.080000 0.064203
2.100000 0.063596
2.120000 0.062985
2.140000 0.062372
2.160000 0.061757
2.180000 0.061139
2.200000 0.060520
2.220000 0.059899
2.240000 0.059277
2.260000 0.058654
2.280000 0.058030
2.300000 0.057406
2.320000 0.056781
2.340000 0.056156
2.360000 0.055531
2.380000 0.054906
2.400000 0.054282
2.420000 0.053659
2.440000 0.053036
2.460000 0.052415
2.480000 0.051795
2.500000 0.051177
2.520000 0.050560
2.540000 0.049945
2.560000 0.049332
2.580000 0.048721
2.600000 0.048112
2.620000 0.047506
2.640000 0.046903
2.660000 0.046302
2.680000 0.045705
2.700000 0.045110
2.720000 0.044519
2.740000 0.043931
2.760000 0.043346
2.780000 0.042765
2.800000 0.042188
2.820000 0.041614
2.840000 0.041044
2.860000 0.040478
2.880000 0.039917
2.900000 0.039359
2.920000 0.038806
2.940000 0.038257
2.960000 0.037712
2.980000 0.037172
3.000000 0.036637
3.020000 0.036106
3.040000 0.035579
3.060000 0.035058
3.080000 0.034541
3.100000 0.034029
3.120000 0.033522
3.140000 0.033020
3.160000 0.032523
3.180000 0.032030
3.200000 0.031543
3.220000 0.031061
3.240000 0.030584
3.260000 0.030112
3.280000 0.029645
3.300000 0.029184
3.320000 0.028727
3.340000 0.028276
3.360000 0.027829
3.380000 0.027388
3.400000 0.026953
3.420000 0.026522
3.440000 0.026096
3.460000 0.025676
3.480000 0.025261
3.500000 0.024851
3.520000 0.024446
3.540000 0.024046
3.560000 0.023652
3.580000 0.023262
3.600000 0.022878
3.620000 0.022498
3.640000 0.022124
3.660000 0.021755
3.680000 0.021390
3.700000 0.021031
3.720000 0.020677
3.740000 0.020327
3.760000 0.019983
3.780000 0.019643
3.800000 0.019308
3.820000 0.018978
3.840000 0.018652
3.860000 0.018331
3.880000 0.018015
3.900000 0.017704
3.920000 0.017397
3.940000 0.017095
3.960000 0.016797
3.980000 0.016504
4.000000 0.016215
4.020000 0.015930
4.040000 0.015650
4.060000 0.015374
4.080000 0.015102
4.100000 0.014835
4.120000 0.014572
4.140000 0.014313
4.160000 0.014058
4.180000 0.013807
4.200000 0.013560
4.220000 0.013317
4.240000 0.013078
4.260000 0.012842
4.280000 0.012611
4.300000 0.012383
4.320000 0.012159
4.340000 0.011939
4.360000 0.011722
4.380000 0.011509
4.400000 0.011299
4.420000 0.011093
4.440000 0.010891
4.460000 0.010691
4.480000 0.010495
4.500000 0.010303
4.520000 0.010113
4.540000 0.009927
4.560000 0.009744
4.580000 0.009564
4.600000 0.009387
4.620000 0.009214
4.640000 0.009043
4.660000 0.008875
4.680000 0.008710
4.700000 0.008548
4.720000 0.008389
4.740000 0.008233
4.760000 0.008079
4.780000 0.007928
4.800000 0.007779
4.820000 0.007634
4.840000 0.007491
4.860000 0.007350
4.880000 0.007212
4.900000 0.007076
4.920000 0.006943
4.940000 0.006812
4.960000 0.006684
4.980000 0.006557
5.000000 0.006433
5.020000 0.006312
5.040000 0.006192
5.060000 0.006075
5.080000 0.005960
5.100000 0.005846
5.120000 0.005735
5.140000 0.005626
5.160000 0.005519
5.180000 0.005414
5.200000 0.005311
5.220000 0.005210
5.240000 0.005110
5.260000 0.005012
5.280000 0.004917
5.300000 0.004823
5.320000 0.004730
5.340000 0.004640
5.360000 0.004551
5.380000 0.004463
5.400000 0.004378
5.420000 0.004294
5.440000 0.004211
5.460000 0.004130
5.480000 0.004051
5.500000 0.003973
5.520000 0.003896
5.540000 0.003821
5.560000 0.003748
5.580000 0.003675
5.600000 0.003604
5.620000 0.003535
5.640000 0.003466
5.660000 0.003399
5.680000 0.003334
5.700000 0.003269
5.720000 0.003206
5.740000 0.003144
5.760000 0.003083
5.780000 0.003023
5.800000 0.002965
5.820000 0.002907
5.840000 0.002851
5.860000 0.002795
5.880000 0.002741
5.900000 0.002688
5.920000 0.002636
5.940000 0.002584
5.960000 0.002534
5.980000 0.002485
6.000000 0.002436
6.020000 0.002389
6.040000 0.002342
6.060000 0.002297
6.080000 0.002252
6.100000 0.002208
6.120000 0.002165
6.140000 0.002123
6.160000 0.002081
6.180000 0.002041
6.200000 0.002001
6.220000 0.001962
6.240000 0.001924
6.260000 0.001886
6.280000 0.001849
6.300000 0.001813
6.320000 0.001778
6.340000 0.001743
6.360000 0.001709
6.380000 0.001675
6.400000 0.001642
6.420000 0.001610
6.440000 0.001579
6.460000 0.001548
6.480000 0.001518
6.500000 0.001488
6.520000 0.001459
6.540000 0.001430
6.560000 0.001402
6.580000 0.001374
6.600000 0.001348
6.620000 0.001321
6.640000 0.001295
6.660000 0.001270
6.680000 0.001245
6.700000 0.001220
6.720000 0.001196
6.740000 0.001173
6.760000 0.001150
6.780000 0.001127
6.800000 0.001105
6.820000 0.001083
6.840000 0.001062
6.860000 0.001041
6.880000 0.001021
6.900000 0.001001
6.920000 0.000981
6.940000 0.000962
6.960000 0.000943
6.980000 0.000924
7.000000 0.000906
7.020000 0.000888
7.040000 0.000871
7.060000 0.000854
7.080000 0.000837
7.100000 0.000820
7.120000 0.000804
7.140000 0.000788
7.160000 0.000773
7.180000 0.000758
7.200000 0.000743
7.220000 0.000728
7.240000 0.000714
7.260000 0.000700
7.280000 0.000686
7.300000 0.000672
7.320000 0.000659
7.340000 0.000646
7.360000 0.000633
7.380000 0.000621
7.400000 0.000609
7.420000 0.000597
7.440000 0.000585
7.460000 0.000573
7.480000 0.000562
7.500000 0.000551
7.520000 0.000540
7.540000 0.000529
7.560000 0.000519
7.580000 0.000509
7.600000 0.000499
7.620000 0.000489
7.640000 0.000479
7.660000 0.000470
7.680000 0.000460
7.700000 0.000451
7.720000 0.000442
7.740000 0.000434
7.760000 0.000425
7.780000 0.000417
7.800000 0.000409
7.820000 0.000400
7.840000 0.000393
7.860000 0.000385
7.880000 0.000377
7.900000 0.000370
7.920000 0.000362
7.940000 0.000355
7.960000 0.000348
7.980000 0.000341
8.000000 0.000335
8.020000 0.000328
8.040000 0.000322
8.060000 0.000315
8.080000 0.000309
8.100000 0.000303
8.120000 0.000297
8.140000 0.000291
8.160000 0.000285
8.180000 0.000280
8.200000 0.000274
8.220000 0.000269
8.240000 0.000263
8.260000 0.000258
8.280000 0.000253
8.300000 0.000248
8.320000 0.000243
8.340000 0.000238
8.360000 0.000234
8.380000 0.000229
8.400000 0.000225
8.420000 0.000220
8.440000 0.000216
8.460000 0.000211
8.480000 0.000207
8.500000 0.000203
8.520000 0.000199
8.540000 0.000195
8.560000 0.000191
8.580000 0.000188
8.600000 0.000184
8.620000 0.000180
8.640000 0.000177
8.660000 0.000173
8.680000 0.000170
8.700000 0.000166
8.720000 0.000163
8.740000 0.000160
8.760000 0.000157
8.780000 0.000154
8.800000 0.000151
8.820000 0.000148
8.840000 0.000145
8.860000 0.000142
8.880000 0.000139
8.900000 0.000136
8.920000 0.000134
8.940000 0.000131
8.960000 0.000128
8.980000 0.000126
9.000000 0.000123
9.020000 0.000121
9.040000 0.000118
9.060000 0.000116
9.080000 0.000114
9.100000 0.000112
9.120000 0.000109
9.140000 0.000107
9.160000 0.000105
9.180000 0.000103
9.200000 0.000101
9.220000 0.000099
9.240000 0.000097
9.260000 0.000095
9.280000 0.000093
9.300000 0.000091
9.320000 0.000090
9.340000 0.000088
9.360000 0.000086
9.380000 0.000084
9.400000 0.000083
9.420000 0.000081
9.440000 0.000079
9.460000 0.000078
9.480000 0.000076
9.500000 0.000075
9.520000 0.000073
9.540000 0.000072
9.560000 0.000070
9.580000 0.000069
9.600000 0.000068
9.620000 0.000066
9.640000 0.000065
9.660000 0.000064
9.680000 0.000062
9.700000 0.000061
9.720000 0.000060
9.740000 0.000059
9.760000 0.000058
9.780000 0.000057
9.800000 0.000055
9.820000 0.000054
9.840000 0.000053
9.860000 0.000052
9.880000 0.000051
9.900000 0.000050
9.920000 0.000049
9.940000 0.000048
9.960000 0.000047
9.980000 0.000046
10.000000 0.000045
10.020000 0.000044
10.040000 0.000044
10.060000 0.000043
10.080000 0.000042
10.100000 0.000041
10.120000 0.000040
10.140000 0.000039
10.160000 0.000039
10.180000 0.000038
10.200000 0.000037
10.220000 0.000036
10.240000 0.000036
10.260000 0.000035
10.280000 0.000034
10.300000 0.000034
10.320000 0.000033
10.340000 0.000032
10.360000 0.000032
10.380000 0.000031
10.400000 0.000030
10.420000 0.000030
10.440000 0.000029
10.460000 0.000029
10.480000 0.000028
10.500000 0.000028
10.520000 0.000027
10.540000 0.000026
10.560000 0.000026
10.580000 0.000025
10.600000 0.000025
10.620000 0.000024
10.640000 0.000024
10.660000 0.000023
10.680000 0.000023
10.700000 0.000023
10.720000 0.000022
10.740000 0.000022
10.760000 0.000021
10.780000 0.000021
10.800000 0.000020
10.820000 0.000020
10.840000 0.000020
10.860000 0.000019
10.880000 0.000019
10.900000 0.000018
10.920000 0.000018
10.940000 0.000018
10.960000 0.000017
10.980000 0.000017
11.000000 0.000017
11.020000 0.000016
11.040000 0.000016
11.060000 0.000016
11.080000 0.000015
11.100000 0.000015
11.120000 0.000015
11.140000 0.000015
11.160000 0.000014
11.180000 0.000014
11.200000 0.000014
11.220000 0.000013
11.240000 0.000013
11.260000 0.000013
11.280000 0.000013
11.300000 0.000012
11.320000 0.000012
11.340000 0.000012
11.360000 0.000012
11.380000 0.000011
11.400000 0.000011
11.420000 0.000011
11.440000 0.000011
11.460000 0.000011
11.480000 0.000010
11.500000 0.000010
11.520000 0.000010
11.540000 0.000010
11.560000 0.000010
11.580000 0.000009
11.600000 0.000009
11.620000 0.000009
11.640000 0.000009
11.660000 0.000009
11.680000 0.000008
11.700000 0.000008
11.720000 0.000008
11.740000 0.000008
11.760000 0.000008
11.780000 0.000008
11.800000 0.000008
11.820000 0.000007
11.840000 0.000007
11.860000 0.000007
11.880000 0.000007
11.900000 0.000007
11.920000 0.000007
11.940000 0.000007
11.960000 0.000006
11.980000 0.000006
12.000000 0.000006


==> files/PPotts4zero.txt <==
S Z
0.000000 1.000000
0.020000 0.985439
0.040000 0.971713
0.060000 0.958762
0.080000 0.946534
0.100000 0.934978
0.120000 0.924052
0.140000 0.913715
0.160000 0.903929
0.180000 0.894661
0.200000 0.885880
0.220000 0.877557
0.240000 0.869666
0.260000 0.862184
0.280000 0.855087
0.300000 0.848355
0.320000 0.841969
0.340000 0.835911
0.360000 0.830165
0.380000 0.824715
0.400000 0.819547
0.420000 0.814647
0.440000 0.810004
0.460000 0.805605
0.480000 0.801440
0.500000 0.797498
0.520000 0.793770
0.540000 0.790247
0.560000 0.786920
0.580000 0.783781
0.600000 0.780823
0.620000 0.778039
0.640000 0.775422
0.660000 0.772965
0.680000 0.770663
0.700000 0.768509
0.720000 0.766500
0.740000 0.764628
0.760000 0.762890
0.780000 0.761281
0.800000 0.759796
0.820000 0.758432
0.840000 0.757184
0.860000 0.756048
0.880000 0.755021
0.900000 0.754100
0.920000 0.753280
0.940000 0.752559
0.960000 0.751934
0.980000 0.751401
1.000000 0.750959
1.020000 0.750603
1.040000 0.750332
1.060000 0.750143
1.080000 0.750033
1.100000 0.750000
1.120000 0.750042
1.140000 0.750157
1.160000 0.750343
1.180000 0.750597
1.200000 0.750917
1.220000 0.751302
1.240000 0.751749
1.260000 0.752257
1.280000 0.752824
1.300000 0.753448
1.320000 0.754128
1.340000 0.754861
1.360000 0.755647
1.380000 0.756483
1.400000 0.757369
1.420000 0.758302
1.440000 0.759281
1.460000 0.760305
1.480000 0.761372
1.500000 0.762481
1.520000 0.763630
1.540000 0.764819
1.560000 0.766045
1.580000 0.767308
1.600000 0.768606
1.620000 0.769939
1.640000 0.771304
1.660000 0.772700
1.680000 0.774127
1.700000 0.775584
1.720000 0.777068
1.740000 0.778580
1.760000 0.780117
1.780000 0.781679
1.800000 0.783265
1.820000 0.784873
1.840000 0.786503
1.860000 0.788154
1.880000 0.789824
1.900000 0.791513
1.920000 0.793219
1.940000 0.794942
1.960000 0.796681
1.980000 0.798434
2.000000 0.800201
2.020000 0.801982
2.040000 0.803774
2.060000 0.805577
2.080000 0.807390
2.100000 0.809213
2.120000 0.811045
2.140000 0.812884
2.160000 0.814730
2.180000 0.816582
2.200000 0.818440
2.220000 0.820302
2.240000 0.822168
2.260000 0.824038
2.280000 0.825910
2.300000 0.827783
2.320000 0.829658
2.340000 0.831533
2.360000 0.833407
2.380000 0.835281
2.400000 0.837153
2.420000 0.839024
2.440000 0.840891
2.460000 0.842755
2.480000 0.844615
2.500000 0.846470
2.520000 0.848321
2.540000 0.850166
2.560000 0.852005
2.580000 0.853837
2.600000 0.855663
2.620000 0.857481
2.640000 0.859291
2.660000 0.861093
2.680000 0.862886
2.700000 0.864669
2.720000 0.866443
2.740000 0.868208
2.760000 0.869962
2.780000 0.871705
2.800000 0.873437
2.820000 0.875158
2.840000 0.876867
2.860000 0.878565
2.880000 0.880250
2.900000 0.881923
2.920000 0.883582
2.940000 0.885229
2.960000 0.886863
2.980000 0.888484
3.000000 0.890090
3.020000 0.891683
3.040000 0.893262
3.060000 0.894827
3.080000 0.896377
3.100000 0.897913
3.120000 0.899434
3.140000 0.900941
3.160000 0.902432
3.180000 0.903909
3.200000 0.905370
3.220000 0.906817
3.240000 0.908248
3.260000 0.909664
3.280000 0.911064
3.300000 0.912449
3.320000 0.913819
3.340000 0.915173
3.360000 0.916512
3.380000 0.917835
3.400000 0.919142
3.420000 0.920434
3.440000 0.921711
3.460000 0.922972
3.480000 0.924217
3.500000 0.925447
3.520000 0.926662
3.540000 0.927861
3.560000 0.929045
3.580000 0.930213
3.600000 0.931367
3.620000 0.932505
3.640000 0.933628
3.660000 0.934736
3.680000 0.935829
3.700000 0.936907
3.720000 0.937970
3.740000 0.939019
3.760000 0.940052
3.780000 0.941072
3.800000 0.942077
3.820000 0.943067
3.840000 0.944044
3.860000 0.945006
3.880000 0.945954
3.900000 0.946889
3.920000 0.947809
3.940000 0.948716
3.960000 0.949610
3.980000 0.950489
4.000000 0.951356
4.020000 0.952210
4.040000 0.953050
4.060000 0.953878
4.080000 0.954693
4.100000 0.955495
4.120000 0.956284
4.140000 0.957062
4.160000 0.957827
4.180000 0.958580
4.200000 0.959321
4.220000 0.960050
4.240000 0.960767
4.260000 0.961473
4.280000 0.962167
4.300000 0.962851
4.320000 0.963523
4.340000 0.964184
4.360000 0.964834
4.380000 0.965473
4.400000 0.966102
4.420000 0.966720
4.440000 0.967328
4.460000 0.967926
4.480000 0.968514
4.500000 0.969092
4.520000 0.969660
4.540000 0.970219
4.560000 0.970768
4.580000 0.971307
4.600000 0.971838
4.620000 0.972359
4.640000 0.972871
4.660000 0.973375
4.680000 0.973869
4.700000 0.974355
4.720000 0.974833
4.740000 0.975302
4.760000 0.975764
4.780000 0.976217
4.800000 0.976662
4.820000 0.977099
4.840000 0.977528
4.860000 0.977950
4.880000 0.978365
4.900000 0.978772
4.920000 0.979171
4.940000 0.979564
4.960000 0.979949
4.980000 0.980328
5.000000 0.980700
5.020000 0.981065
5.040000 0.981424
5.060000 0.981776
5.080000 0.982121
5.100000 0.982461
5.120000 0.982794
5.140000 0.983121
5.160000 0.983443
5.180000 0.983758
5.200000 0.984068
5.220000 0.984371
5.240000 0.984670
5.260000 0.984963
5.280000 0.985250
5.300000 0.985532
5.320000 0.985809
5.340000 0.986081
5.360000 0.986348
5.380000 0.986610
5.400000 0.986867
5.420000 0.987119
5.440000 0.987366
5.460000 0.987609
5.480000 0.987848
5.500000 0.988081
5.520000 0.988311
5.540000 0.988536
5.560000 0.988757
5.580000 0.988974
5.600000 0.989187
5.620000 0.989396
5.640000 0.989601
5.660000 0.989802
5.680000 0.989999
5.700000 0.990192
5.720000 0.990382
5.740000 0.990568
5.760000 0.990751
5.780000 0.990930
5.800000 0.991106
5.820000 0.991279
5.840000 0.991448
5.860000 0.991614
5.880000 0.991777
5.900000 0.991937
5.920000 0.992093
5.940000 0.992247
5.960000 0.992398
5.980000 0.992546
6.000000 0.992691
6.020000 0.992833
6.040000 0.992973
6.060000 0.993110
6.080000 0.993244
6.100000 0.993376
6.120000 0.993505
6.140000 0.993631
6.160000 0.993756
6.180000 0.993878
6.200000 0.993997
6.220000 0.994114
6.240000 0.994229
6.260000 0.994342
6.280000 0.994453
6.300000 0.994561
6.320000 0.994667
6.340000 0.994772
6.360000 0.994874
6.380000 0.994974
6.400000 0.995073
6.420000 0.995169
6.440000 0.995264
6.460000 0.995357
6.480000 0.995447
6.500000 0.995537
6.520000 0.995624
6.540000 0.995710
6.560000 0.995794
6.580000 0.995877
6.600000 0.995957
6.620000 0.996037
6.640000 0.996114
6.660000 0.996191
6.680000 0.996266
6.700000 0.996339
6.720000 0.996411
6.740000 0.996481
6.760000 0.996550
6.780000 0.996618
6.800000 0.996685
6.820000 0.996750
6.840000 0.996814
6.860000 0.996876
6.880000 0.996938
6.900000 0.996998
6.920000 0.997057
6.940000 0.997115
6.960000 0.997172
6.980000 0.997227
7.000000 0.997282
7.020000 0.997335
7.040000 0.997388
7.060000 0.997439
7.080000 0.997489
7.100000 0.997539
7.120000 0.997587
7.140000 0.997635
7.160000 0.997681
7.180000 0.997727
7.200000 0.997772
7.220000 0.997816
7.240000 0.997859
7.260000 0.997901
7.280000 0.997942
7.300000 0.997983
7.320000 0.998023
7.340000 0.998062
7.360000 0.998100
7.380000 0.998137
7.400000 0.998174
7.420000 0.998210
7.440000 0.998245
7.460000 0.998280
7.480000 0.998314
7.500000 0.998347
7.520000 0.998380
7.540000 0.998412
7.560000 0.998443
7.580000 0.998474
7.600000 0.998504
7.620000 0.998533
7.640000 0.998562
7.660000 0.998591
7.680000 0.998619
7.700000 0.998646
7.720000 0.998673
7.740000 0.998699
7.760000 0.998724
7.780000 0.998750
7.800000 0.998774
7.820000 0.998799
7.840000 0.998822
7.860000 0.998845
7.880000 0.998868
7.900000 0.998891
7.920000 0.998913
7.940000 0.998934
7.960000 0.998955
7.980000 0.998976
8.000000 0.998996
8.020000 0.999016
8.040000 0.999035
8.060000 0.999054
8.080000 0.999073
8.100000 0.999091
8.120000 0.999109
8.140000 0.999127
8.160000 0.999144
8.180000 0.999161
8.200000 0.999178
8.220000 0.999194
8.240000 0.999210
8.260000 0.999225
8.280000 0.999241
8.300000 0.999256
8.320000 0.999270
8.340000 0.999285
8.360000 0.999299
8.380000 0.999313
8.400000 0.999326
8.420000 0.999340
8.440000 0.999353
8.460000 0.999366
8.480000 0.999378
8.500000 0.999390
8.520000 0.999403
8.540000 0.999414
8.560000 0.999426
8.580000 0.999437
8.600000 0.999448
8.620000 0.999459
8.640000 0.999470
8.660000 0.999480
8.680000 0.999491
8.700000 0.999501
8.720000 0.999511
8.740000 0.999520
8.760000 0.999530
8.780000 0.999539
8.800000 0.999548
8.820000 0.999557
8.840000 0.999566
8.860000 0.999575
8.880000 0.999583
8.900000 0.999591
8.920000 0.999599
8.940000 0.999607
8.960000 0.999615
8.980000 0.999623
9.000000 0.999630
9.020000 0.999637
9.040000 0.999645
9.060000 0.999652
9.080000 0.999659
9.100000 0.999665
9.120000 0.999672
9.140000 0.999678
9.160000 0.999685
9.180000 0.999691
9.200000 0.999697
9.220000 0.999703
9.240000 0.999709
9.260000 0.999715
9.280000 0.999720
9.300000 0.999726
9.320000 0.999731
9.340000 0.999737
9.360000 0.999742
9.380000 0.999747
9.400000 0.999752
9.420000 0.999757
9.440000 0.999762
9.460000 0.999766
9.480000 0.999771
9.500000 0.999776
9.520000 0.999780
9.540000 0.999784
9.560000 0.999789
9.580000 0.999793
9.600000 0.999797
9.620000 0.999801
9.640000 0.999805
9.660000 0.999809
9.680000 0.999813
9.700000 0.999816
9.720000 0.999820
9.740000 0.999823
9.760000 0.999827
9.780000 0.999830
9.800000 0.999834
9.820000 0.999837
9.840000 0.999840
9.860000 0.999843
9.880000 0.999846
9.900000 0.999850
9.920000 0.999853
9.940000 0.999855
9.960000 0.999858
9.980000 0.999861
10.000000 0.999864
10.020000 0.999867
10.040000 0.999869
10.060000 0.999872
10.080000 0.999874
10.100000 0.999877
10.120000 0.999879
10.140000 0.999882
10.160000 0.999884
10.180000 0.999886
10.200000 0.999889
10.220000 0.999891
10.240000 0.999893
10.260000 0.999895
10.280000 0.999897
10.300000 0.999899
10.320000 0.999901
10.340000 0.999903
10.360000 0.999905
10.380000 0.999907
10.400000 0.999909
10.420000 0.999911
10.440000 0.999912
10.460000 0.999914
10.480000 0.999916
10.500000 0.999917
10.520000 0.999919
10.540000 0.999921
10.560000 0.999922
10.580000 0.999924
10.600000 0.999925
10.620000 0.999927
10.640000 0.999928
10.660000 0.999930
10.680000 0.999931
10.700000 0.999932
10.720000 0.999934
10.740000 0.999935
10.760000 0.999936
10.780000 0.999938
10.800000 0.999939
10.820000 0.999940
10.840000 0.999941
10.860000 0.999942
10.880000 0.999944
10.900000 0.999945
10.920000 0.999946
10.940000 0.999947
10.960000 0.999948
10.980000 0.999949
11.000000 0.999950
11.020000 0.999951
11.040000 0.999952
11.060000 0.999953
11.080000 0.999954
11.100000 0.999955
11.120000 0.999956
11.140000 0.999956
11.160000 0.999957
11.180000 0.999958
11.200000 0.999959
11.220000 0.999960
11.240000 0.999961
11.260000 0.999961
11.280000 0.999962
11.300000 0.999963
11.320000 0.999964
11.340000 0.999964
11.360000 0.999965
11.380000 0.999966
11.400000 0.999966
11.420000 0.999967
11.440000 0.999968
11.460000 0.999968
11.480000 0.999969
11.500000 0.999970
11.520000 0.999970
11.540000 0.999971
11.560000 0.999971
11.580000 0.999972
11.600000 0.999973
11.620000 0.999973
11.640000 0.999974
11.660000 0.999974
11.680000 0.999975
11.700000 0.999975
11.720000 0.999976
11.740000 0.999976
11.760000 0.999977
11.780000 0.999977
11.800000 0.999977
11.820000 0.999978
11.840000 0.999978
11.860000 0.999979
11.880000 0.999979
11.900000 0.999980
11.920000 0.999980
11.940000 0.999980
11.960000 0.999981
11.980000 0.999981
12.000000 0.999982


==> files/PPotts5one.txt <==
S Z
0.000000 0.000000
0.020000 0.003883
0.040000 0.007544
0.060000 0.010999
0.080000 0.014262
0.100000 0.017347
0.120000 0.020266
0.140000 0.023029
0.160000 0.025648
0.180000 0.028129
0.200000 0.030483
0.220000 0.032717
0.240000 0.034838
0.260000 0.036852
0.280000 0.038765
0.300000 0.040582
0.320000 0.042310
0.340000 0.043952
0.360000 0.045513
0.380000 0.046997
0.400000 0.048407
0.420000 0.049748
0.440000 0.051023
0.460000 0.052234
0.480000 0.053385
0.500000 0.054478
0.520000 0.055515
0.540000 0.056500
0.560000 0.057434
0.580000 0.058319
0.600000 0.059158
0.620000 0.059952
0.640000 0.060702
0.660000 0.061412
0.680000 0.062081
0.700000 0.062712
0.720000 0.063306
0.740000 0.063864
0.760000 0.064388
0.780000 0.064878
0.800000 0.065337
0.820000 0.065764
0.840000 0.066161
0.860000 0.066529
0.880000 0.066868
0.900000 0.067181
0.920000 0.067467
0.940000 0.067727
0.960000 0.067962
0.980000 0.068174
1.000000 0.068361
1.020000 0.068526
1.040000 0.068669
1.060000 0.068790
1.080000 0.068890
1.100000 0.068970
1.120000 0.069031
1.140000 0.069071
1.160000 0.069094
1.180000 0.069098
1.200000 0.069084
1.220000 0.069053
1.240000 0.069005
1.260000 0.068940
1.280000 0.068860
1.300000 0.068764
1.320000 0.068653
1.340000 0.068527
1.360000 0.068387
1.380000 0.068233
1.400000 0.068065
1.420000 0.067884
1.440000 0.067690
1.460000 0.067484
1.480000 0.067265
1.500000 0.067034
1.520000 0.066792
1.540000 0.066538
1.560000 0.066273
1.580000 0.065998
1.600000 0.065712
1.620000 0.065416
1.640000 0.065111
1.660000 0.064795
1.680000 0.064471
1.700000 0.064137
1.720000 0.063795
1.740000 0.063445
1.760000 0.063086
1.780000 0.062719
1.800000 0.062345
1.820000 0.061963
1.840000 0.061574
1.860000 0.061179
1.880000 0.060776
1.900000 0.060367
1.920000 0.059952
1.940000 0.059531
1.960000 0.059105
1.980000 0.058673
2.000000 0.058236
2.020000 0.057793
2.040000 0.057346
2.060000 0.056895
2.080000 0.056439
2.100000 0.055979
2.120000 0.055515
2.140000 0.055047
2.160000 0.054576
2.180000 0.054102
2.200000 0.053625
2.220000 0.053145
2.240000 0.052662
2.260000 0.052177
2.280000 0.051689
2.300000 0.051200
2.320000 0.050708
2.340000 0.050215
2.360000 0.049721
2.380000 0.049225
2.400000 0.048728
2.420000 0.048230
2.440000 0.047732
2.460000 0.047232
2.480000 0.046733
2.500000 0.046233
2.520000 0.045733
2.540000 0.045233
2.560000 0.044733
2.580000 0.044234
2.600000 0.043735
2.620000 0.043237
2.640000 0.042740
2.660000 0.042243
2.680000 0.041748
2.700000 0.041254
2.720000 0.040762
2.740000 0.040270
2.760000 0.039781
2.780000 0.039293
2.800000 0.038807
2.820000 0.038323
2.840000 0.037841
2.860000 0.037362
2.880000 0.036885
2.900000 0.036410
2.920000 0.035937
2.940000 0.035467
2.960000 0.035000
2.980000 0.034536
3.000000 0.034074
3.020000 0.033616
3.040000 0.033160
3.060000 0.032708
3.080000 0.032259
3.100000 0.031813
3.120000 0.031370
3.140000 0.030931
3.160000 0.030495
3.180000 0.030063
3.200000 0.029634
3.220000 0.029209
3.240000 0.028787
3.260000 0.028369
3.280000 0.027955
3.300000 0.027545
3.320000 0.027139
3.340000 0.026736
3.360000 0.026337
3.380000 0.025942
3.400000 0.025551
3.420000 0.025165
3.440000 0.024782
3.460000 0.024403
3.480000 0.024028
3.500000 0.023657
3.520000 0.023290
3.540000 0.022927
3.560000 0.022568
3.580000 0.022214
3.600000 0.021863
3.620000 0.021517
3.640000 0.021174
3.660000 0.020836
3.680000 0.020502
3.700000 0.020172
3.720000 0.019846
3.740000 0.019524
3.760000 0.019206
3.780000 0.018892
3.800000 0.018582
3.820000 0.018276
3.840000 0.017974
3.860000 0.017676
3.880000 0.017382
3.900000 0.017092
3.920000 0.016806
3.940000 0.016524
3.960000 0.016246
3.980000 0.015971
4.000000 0.015701
4.020000 0.015434
4.040000 0.015171
4.060000 0.014912
4.080000 0.014656
4.100000 0.014404
4.120000 0.014156
4.140000 0.013911
4.160000 0.013670
4.180000 0.013433
4.200000 0.013199
4.220000 0.012969
4.240000 0.012742
4.260000 0.012519
4.280000 0.012299
4.300000 0.012082
4.320000 0.011869
4.340000 0.011659
4.360000 0.011452
4.380000 0.011248
4.400000 0.011048
4.420000 0.010851
4.440000 0.010657
4.460000 0.010466
4.480000 0.010278
4.500000 0.010094
4.520000 0.009912
4.540000 0.009733
4.560000 0.009557
4.580000 0.009384
4.600000 0.009214
4.620000 0.009046
4.640000 0.008882
4.660000 0.008720
4.680000 0.008560
4.700000 0.008404
4.720000 0.008250
4.740000 0.008099
4.760000 0.007950
4.780000 0.007804
4.800000 0.007660
4.820000 0.007518
4.840000 0.007380
4.860000 0.007243
4.880000 0.007109
4.900000 0.006977
4.920000 0.006847
4.940000 0.006720
4.960000 0.006595
4.980000 0.006472
5.000000 0.006351
5.020000 0.006233
5.040000 0.006116
5.060000 0.006002
5.080000 0.005889
5.100000 0.005779
5.120000 0.005670
5.140000 0.005563
5.160000 0.005459
5.180000 0.005356
5.200000 0.005255
5.220000 0.005156
5.240000 0.005058
5.260000 0.004963
5.280000 0.004869
5.300000 0.004776
5.320000 0.004686
5.340000 0.004597
5.360000 0.004510
5.380000 0.004424
5.400000 0.004340
5.420000 0.004257
5.440000 0.004176
5.460000 0.004096
5.480000 0.004018
5.500000 0.003941
5.520000 0.003866
5.540000 0.003792
5.560000 0.003720
5.580000 0.003648
5.600000 0.003579
5.620000 0.003510
5.640000 0.003443
5.660000 0.003376
5.680000 0.003312
5.700000 0.003248
5.720000 0.003186
5.740000 0.003124
5.760000 0.003064
5.780000 0.003005
5.800000 0.002947
5.820000 0.002890
5.840000 0.002835
5.860000 0.002780
5.880000 0.002726
5.900000 0.002673
5.920000 0.002622
5.940000 0.002571
5.960000 0.002521
5.980000 0.002472
6.000000 0.002425
6.020000 0.002378
6.040000 0.002332
6.060000 0.002286
6.080000 0.002242
6.100000 0.002198
6.120000 0.002156
6.140000 0.002114
6.160000 0.002073
6.180000 0.002033
6.200000 0.001993
6.220000 0.001954
6.240000 0.001916
6.260000 0.001879
6.280000 0.001842
6.300000 0.001806
6.320000 0.001771
6.340000 0.001737
6.360000 0.001703
6.380000 0.001670
6.400000 0.001637
6.420000 0.001605
6.440000 0.001574
6.460000 0.001543
6.480000 0.001513
6.500000 0.001483
6.520000 0.001454
6.540000 0.001426
6.560000 0.001398
6.580000 0.001371
6.600000 0.001344
6.620000 0.001318
6.640000 0.001292
6.660000 0.001267
6.680000 0.001242
6.700000 0.001217
6.720000 0.001194
6.740000 0.001170
6.760000 0.001147
6.780000 0.001125
6.800000 0.001103
6.820000 0.001081
6.840000 0.001060
6.860000 0.001039
6.880000 0.001019
6.900000 0.000999
6.920000 0.000979
6.940000 0.000960
6.960000 0.000941
6.980000 0.000923
7.000000 0.000904
7.020000 0.000887
7.040000 0.000869
7.060000 0.000852
7.080000 0.000835
7.100000 0.000819
7.120000 0.000803
7.140000 0.000787
7.160000 0.000772
7.180000 0.000756
7.200000 0.000742
7.220000 0.000727
7.240000 0.000713
7.260000 0.000699
7.280000 0.000685
7.300000 0.000671
7.320000 0.000658
7.340000 0.000645
7.360000 0.000633
7.380000 0.000620
7.400000 0.000608
7.420000 0.000596
7.440000 0.000584
7.460000 0.000573
7.480000 0.000561
7.500000 0.000550
7.520000 0.000539
7.540000 0.000529
7.560000 0.000518
7.580000 0.000508
7.600000 0.000498
7.620000 0.000488
7.640000 0.000479
7.660000 0.000469
7.680000 0.000460
7.700000 0.000451
7.720000 0.000442
7.740000 0.000433
7.760000 0.000425
7.780000 0.000416
7.800000 0.000408
7.820000 0.000400
7.840000 0.000392
7.860000 0.000385
7.880000 0.000377
7.900000 0.000370
7.920000 0.000362
7.940000 0.000355
7.960000 0.000348
7.980000 0.000341
8.000000 0.000334
8.020000 0.000328
8.040000 0.000321
8.060000 0.000315
8.080000 0.000309
8.100000 0.000303
8.120000 0.000297
8.140000 0.000291
8.160000 0.000285
8.180000 0.000279
8.200000 0.000274
8.220000 0.000269
8.240000 0.000263
8.260000 0.000258
8.280000 0.000253
8.300000 0.000248
8.320000 0.000243
8.340000 0.000238
8.360000 0.000234
8.380000 0.000229
8.400000 0.000224
8.420000 0.000220
8.440000 0.000216
8.460000 0.000211
8.480000 0.000207
8.500000 0.000203
8.520000 0.000199
8.540000 0.000195
8.560000 0.000191
8.580000 0.000188
8.600000 0.000184
8.620000 0.000180
8.640000 0.000177
8.660000 0.000173
8.680000 0.000170
8.700000 0.000166
8.720000 0.000163
8.740000 0.000160
8.760000 0.000157
8.780000 0.000154
8.800000 0.000151
8.820000 0.000148
8.840000 0.000145
8.860000 0.000142
8.880000 0.000139
8.900000 0.000136
8.920000 0.000134
8.940000 0.000131
8.960000 0.000128
8.980000 0.000126
9.000000 0.000123
9.020000 0.000121
9.040000 0.000118
9.060000 0.000116
9.080000 0.000114
9.100000 0.000112
9.120000 0.000109
9.140000 0.000107
9.160000 0.000105
9.180000 0.000103
9.200000 0.000101
9.220000 0.000099
9.240000 0.000097
9.260000 0.000095
9.280000 0.000093
9.300000 0.000091
9.320000 0.000090
9.340000 0.000088
9.360000 0.000086
9.380000 0.000084
9.400000 0.000083
9.420000 0.000081
9.440000 0.000079
9.460000 0.000078
9.480000 0.000076
9.500000 0.000075
9.520000 0.000073
9.540000 0.000072
9.560000 0.000070
9.580000 0.000069
9.600000 0.000068
9.620000 0.000066
9.640000 0.000065
9.660000 0.000064
9.680000 0.000062
9.700000 0.000061
9.720000 0.000060
9.740000 0.000059
9.760000 0.000058
9.780000 0.000057
9.800000 0.000055
9.820000 0.000054
9.840000 0.000053
9.860000 0.000052
9.880000 0.000051
9.900000 0.000050
9.920000 0.000049
9.940000 0.000048
9.960000 0.000047
9.980000 0.000046
10.000000 0.000045
10.020000 0.000044
10.040000 0.000044
10.060000 0.000043
10.080000 0.000042
10.100000 0.000041
10.120000 0.000040
10.140000 0.000039
10.160000 0.000039
10.180000 0.000038
10.200000 0.000037
10.220000 0.000036
10.240000 0.000036
10.260000 0.000035
10.280000 0.000034
10.300000 0.000034
10.320000 0.000033
10.340000 0.000032
10.360000 0.000032
10.380000 0.000031
10.400000 0.000030
10.420000 0.000030
10.440000 0.000029
10.460000 0.000029
10.480000 0.000028
10.500000 0.000028
10.520000 0.000027
10.540000 0.000026
10.560000 0.000026
10.580000 0.000025
10.600000 0.000025
10.620000 0.000024
10.640000 0.000024
10.660000 0.000023
10.680000 0.000023
10.700000 0.000023
10.720000 0.000022
10.740000 0.000022
10.760000 0.000021
10.780000 0.000021
10.800000 0.000020
10.820000 0.000020
10.840000 0.000020
10.860000 0.000019
10.880000 0.000019
10.900000 0.000018
10.920000 0.000018
10.940000 0.000018
10.960000 0.000017
10.980000 0.000017
11.000000 0.000017
11.020000 0.000016
11.040000 0.000016
11.060000 0.000016
11.080000 0.000015
11.100000 0.000015
11.120000 0.000015
11.140000 0.000015
11.160000 0.000014
11.180000 0.000014
11.200000 0.000014
11.220000 0.000013
11.240000 0.000013
11.260000 0.000013
11.280000 0.000013
11.300000 0.000012
11.320000 0.000012
11.340000 0.000012
11.360000 0.000012
11.380000 0.000011
11.400000 0.000011
11.420000 0.000011
11.440000 0.000011
11.460000 0.000011
11.480000 0.000010
11.500000 0.000010
11.520000 0.000010
11.540000 0.000010
11.560000 0.000010
11.580000 0.000009
11.600000 0.000009
11.620000 0.000009
11.640000 0.000009
11.660000 0.000009
11.680000 0.000008
11.700000 0.000008
11.720000 0.000008
11.740000 0.000008
11.760000 0.000008
11.780000 0.000008
11.800000 0.000008
11.820000 0.000007
11.840000 0.000007
11.860000 0.000007
11.880000 0.000007
11.900000 0.000007
11.920000 0.000007
11.940000 0.000007
11.960000 0.000006
11.980000 0.000006
12.000000 0.000006

==> files/PPotts5zero.txt <==
S Z
0.000000 1.000000
0.020000 0.984468
0.040000 0.969824
0.060000 0.956005
0.080000 0.942952
0.100000 0.930612
0.120000 0.918937
0.140000 0.907883
0.160000 0.897410
0.180000 0.887482
0.200000 0.878066
0.220000 0.869131
0.240000 0.860649
0.260000 0.852594
0.280000 0.844942
0.300000 0.837671
0.320000 0.830761
0.340000 0.824193
0.360000 0.817949
0.380000 0.812014
0.400000 0.806371
0.420000 0.801007
0.440000 0.795909
0.460000 0.791064
0.480000 0.786461
0.500000 0.782090
0.520000 0.777939
0.540000 0.774001
0.560000 0.770265
0.580000 0.766724
0.600000 0.763369
0.620000 0.760194
0.640000 0.757191
0.660000 0.754354
0.680000 0.751676
0.700000 0.749152
0.720000 0.746776
0.740000 0.744544
0.760000 0.742449
0.780000 0.740487
0.800000 0.738654
0.820000 0.736945
0.840000 0.735357
0.860000 0.733885
0.880000 0.732526
0.900000 0.731277
0.920000 0.730133
0.940000 0.729092
0.960000 0.728150
0.980000 0.727306
1.000000 0.726555
1.020000 0.725895
1.040000 0.725324
1.060000 0.724839
1.080000 0.724438
1.100000 0.724118
1.120000 0.723878
1.140000 0.723714
1.160000 0.723625
1.180000 0.723610
1.200000 0.723665
1.220000 0.723789
1.240000 0.723981
1.260000 0.724239
1.280000 0.724560
1.300000 0.724943
1.320000 0.725387
1.340000 0.725890
1.360000 0.726451
1.380000 0.727067
1.400000 0.727738
1.420000 0.728463
1.440000 0.729239
1.460000 0.730065
1.480000 0.730940
1.500000 0.731863
1.520000 0.732833
1.540000 0.733848
1.560000 0.734907
1.580000 0.736008
1.600000 0.737151
1.620000 0.738335
1.640000 0.739558
1.660000 0.740819
1.680000 0.742117
1.700000 0.743450
1.720000 0.744819
1.740000 0.746221
1.760000 0.747657
1.780000 0.749123
1.800000 0.750621
1.820000 0.752147
1.840000 0.753703
1.860000 0.755286
1.880000 0.756896
1.900000 0.758531
1.920000 0.760191
1.940000 0.761874
1.960000 0.763581
1.980000 0.765309
2.000000 0.767058
2.020000 0.768827
2.040000 0.770615
2.060000 0.772421
2.080000 0.774245
2.100000 0.776085
2.120000 0.777940
2.140000 0.779810
2.160000 0.781694
2.180000 0.783591
2.200000 0.785501
2.220000 0.787421
2.240000 0.789352
2.260000 0.791293
2.280000 0.793243
2.300000 0.795201
2.320000 0.797166
2.340000 0.799138
2.360000 0.801116
2.380000 0.803100
2.400000 0.805087
2.420000 0.807079
2.440000 0.809073
2.460000 0.811070
2.480000 0.813069
2.500000 0.815068
2.520000 0.817068
2.540000 0.819068
2.560000 0.821067
2.580000 0.823064
2.600000 0.825059
2.620000 0.827052
2.640000 0.829041
2.660000 0.831026
2.680000 0.833007
2.700000 0.834983
2.720000 0.836954
2.740000 0.838918
2.760000 0.840876
2.780000 0.842827
2.800000 0.844771
2.820000 0.846707
2.840000 0.848634
2.860000 0.850553
2.880000 0.852462
2.900000 0.854362
2.920000 0.856251
2.940000 0.858131
2.960000 0.859999
2.980000 0.861856
3.000000 0.863702
3.020000 0.865536
3.040000 0.867358
3.060000 0.869168
3.080000 0.870965
3.100000 0.872749
3.120000 0.874519
3.140000 0.876276
3.160000 0.878019
3.180000 0.879749
3.200000 0.881464
3.220000 0.883165
3.240000 0.884851
3.260000 0.886522
3.280000 0.888178
3.300000 0.889820
3.320000 0.891446
3.340000 0.893056
3.360000 0.894651
3.380000 0.896231
3.400000 0.897794
3.420000 0.899342
3.440000 0.900874
3.460000 0.902390
3.480000 0.903889
3.500000 0.905373
3.520000 0.906840
3.540000 0.908291
3.560000 0.909726
3.580000 0.911145
3.600000 0.912547
3.620000 0.913933
3.640000 0.915302
3.660000 0.916655
3.680000 0.917992
3.700000 0.919313
3.720000 0.920617
3.740000 0.921905
3.760000 0.923177
3.780000 0.924433
3.800000 0.925672
3.820000 0.926896
3.840000 0.928103
3.860000 0.929295
3.880000 0.930471
3.900000 0.931631
3.920000 0.932775
3.940000 0.933904
3.960000 0.935017
3.980000 0.936115
4.000000 0.937197
4.020000 0.938264
4.040000 0.939317
4.060000 0.940354
4.080000 0.941376
4.100000 0.942383
4.120000 0.943376
4.140000 0.944355
4.160000 0.945318
4.180000 0.946268
4.200000 0.947203
4.220000 0.948125
4.240000 0.949032
4.260000 0.949926
4.280000 0.950806
4.300000 0.951672
4.320000 0.952526
4.340000 0.953366
4.360000 0.954192
4.380000 0.955006
4.400000 0.955807
4.420000 0.956596
4.440000 0.957372
4.460000 0.958135
4.480000 0.958887
4.500000 0.959626
4.520000 0.960353
4.540000 0.961069
4.560000 0.961772
4.580000 0.962465
4.600000 0.963146
4.620000 0.963815
4.640000 0.964474
4.660000 0.965122
4.680000 0.965758
4.700000 0.966385
4.720000 0.967000
4.740000 0.967606
4.760000 0.968201
4.780000 0.968786
4.800000 0.969361
4.820000 0.969926
4.840000 0.970482
4.860000 0.971028
4.880000 0.971564
4.900000 0.972092
4.920000 0.972610
4.940000 0.973119
4.960000 0.973620
4.980000 0.974112
5.000000 0.974595
5.020000 0.975069
5.040000 0.975536
5.060000 0.975994
5.080000 0.976444
5.100000 0.976886
5.120000 0.977320
5.140000 0.977746
5.160000 0.978165
5.180000 0.978577
5.200000 0.978981
5.220000 0.979377
5.240000 0.979767
5.260000 0.980150
5.280000 0.980525
5.300000 0.980894
5.320000 0.981257
5.340000 0.981612
5.360000 0.981962
5.380000 0.982304
5.400000 0.982641
5.420000 0.982972
5.440000 0.983296
5.460000 0.983615
5.480000 0.983927
5.500000 0.984234
5.520000 0.984535
5.540000 0.984831
5.560000 0.985121
5.580000 0.985406
5.600000 0.985686
5.620000 0.985960
5.640000 0.986230
5.660000 0.986494
5.680000 0.986753
5.700000 0.987008
5.720000 0.987258
5.740000 0.987503
5.760000 0.987744
5.780000 0.987980
5.800000 0.988212
5.820000 0.988439
5.840000 0.988662
5.860000 0.988881
5.880000 0.989096
5.900000 0.989306
5.920000 0.989513
5.940000 0.989716
5.960000 0.989915
5.980000 0.990110
6.000000 0.990302
6.020000 0.990490
6.040000 0.990674
6.060000 0.990855
6.080000 0.991032
6.100000 0.991206
6.120000 0.991377
6.140000 0.991544
6.160000 0.991709
6.180000 0.991870
6.200000 0.992028
6.220000 0.992183
6.240000 0.992335
6.260000 0.992484
6.280000 0.992631
6.300000 0.992774
6.320000 0.992915
6.340000 0.993053
6.360000 0.993189
6.380000 0.993321
6.400000 0.993452
6.420000 0.993580
6.440000 0.993705
6.460000 0.993828
6.480000 0.993948
6.500000 0.994067
6.520000 0.994183
6.540000 0.994296
6.560000 0.994408
6.580000 0.994517
6.600000 0.994624
6.620000 0.994730
6.640000 0.994833
6.660000 0.994934
6.680000 0.995033
6.700000 0.995130
6.720000 0.995226
6.740000 0.995319
6.760000 0.995411
6.780000 0.995501
6.800000 0.995589
6.820000 0.995676
6.840000 0.995760
6.860000 0.995844
6.880000 0.995925
6.900000 0.996005
6.920000 0.996084
6.940000 0.996160
6.960000 0.996236
6.980000 0.996310
7.000000 0.996382
7.020000 0.996453
7.040000 0.996523
7.060000 0.996591
7.080000 0.996658
7.100000 0.996724
7.120000 0.996788
7.140000 0.996851
7.160000 0.996913
7.180000 0.996974
7.200000 0.997034
7.220000 0.997092
7.240000 0.997149
7.260000 0.997205
7.280000 0.997260
7.300000 0.997314
7.320000 0.997367
7.340000 0.997419
7.360000 0.997470
7.380000 0.997520
7.400000 0.997568
7.420000 0.997616
7.440000 0.997663
7.460000 0.997709
7.480000 0.997754
7.500000 0.997799
7.520000 0.997842
7.540000 0.997885
7.560000 0.997926
7.580000 0.997967
7.600000 0.998007
7.620000 0.998046
7.640000 0.998085
7.660000 0.998123
7.680000 0.998160
7.700000 0.998196
7.720000 0.998232
7.740000 0.998267
7.760000 0.998301
7.780000 0.998334
7.800000 0.998367
7.820000 0.998399
7.840000 0.998431
7.860000 0.998462
7.880000 0.998492
7.900000 0.998522
7.920000 0.998551
7.940000 0.998580
7.960000 0.998608
7.980000 0.998635
8.000000 0.998662
8.020000 0.998689
8.040000 0.998714
8.060000 0.998740
8.080000 0.998765
8.100000 0.998789
8.120000 0.998813
8.140000 0.998837
8.160000 0.998859
8.180000 0.998882
8.200000 0.998904
8.220000 0.998926
8.240000 0.998947
8.260000 0.998968
8.280000 0.998988
8.300000 0.999008
8.320000 0.999028
8.340000 0.999047
8.360000 0.999066
8.380000 0.999084
8.400000 0.999102
8.420000 0.999120
8.440000 0.999137
8.460000 0.999155
8.480000 0.999171
8.500000 0.999188
8.520000 0.999204
8.540000 0.999219
8.560000 0.999235
8.580000 0.999250
8.600000 0.999265
8.620000 0.999279
8.640000 0.999294
8.660000 0.999308
8.680000 0.999321
8.700000 0.999335
8.720000 0.999348
8.740000 0.999361
8.760000 0.999373
8.780000 0.999386
8.800000 0.999398
8.820000 0.999410
8.840000 0.999421
8.860000 0.999433
8.880000 0.999444
8.900000 0.999455
8.920000 0.999466
8.940000 0.999476
8.960000 0.999487
8.980000 0.999497
9.000000 0.999507
9.020000 0.999517
9.040000 0.999526
9.060000 0.999536
9.080000 0.999545
9.100000 0.999554
9.120000 0.999563
9.140000 0.999571
9.160000 0.999580
9.180000 0.999588
9.200000 0.999596
9.220000 0.999604
9.240000 0.999612
9.260000 0.999620
9.280000 0.999627
9.300000 0.999635
9.320000 0.999642
9.340000 0.999649
9.360000 0.999656
9.380000 0.999663
9.400000 0.999669
9.420000 0.999676
9.440000 0.999682
9.460000 0.999689
9.480000 0.999695
9.500000 0.999701
9.520000 0.999707
9.540000 0.999713
9.560000 0.999718
9.580000 0.999724
9.600000 0.999729
9.620000 0.999735
9.640000 0.999740
9.660000 0.999745
9.680000 0.999750
9.700000 0.999755
9.720000 0.999760
9.740000 0.999765
9.760000 0.999769
9.780000 0.999774
9.800000 0.999778
9.820000 0.999783
9.840000 0.999787
9.860000 0.999791
9.880000 0.999795
9.900000 0.999799
9.920000 0.999803
9.940000 0.999807
9.960000 0.999811
9.980000 0.999815
10.000000 0.999818
10.020000 0.999822
10.040000 0.999826
10.060000 0.999829
10.080000 0.999832
10.100000 0.999836
10.120000 0.999839
10.140000 0.999842
10.160000 0.999845
10.180000 0.999848
10.200000 0.999851
10.220000 0.999854
10.240000 0.999857
10.260000 0.999860
10.280000 0.999863
10.300000 0.999866
10.320000 0.999868
10.340000 0.999871
10.360000 0.999873
10.380000 0.999876
10.400000 0.999878
10.420000 0.999881
10.440000 0.999883
10.460000 0.999885
10.480000 0.999888
10.500000 0.999890
10.520000 0.999892
10.540000 0.999894
10.560000 0.999896
10.580000 0.999898
10.600000 0.999900
10.620000 0.999902
10.640000 0.999904
10.660000 0.999906
10.680000 0.999908
10.700000 0.999910
10.720000 0.999912
10.740000 0.999913
10.760000 0.999915
10.780000 0.999917
10.800000 0.999918
10.820000 0.999920
10.840000 0.999922
10.860000 0.999923
10.880000 0.999925
10.900000 0.999926
10.920000 0.999928
10.940000 0.999929
10.960000 0.999930
10.980000 0.999932
11.000000 0.999933
11.020000 0.999935
11.040000 0.999936
11.060000 0.999937
11.080000 0.999938
11.100000 0.999940
11.120000 0.999941
11.140000 0.999942
11.160000 0.999943
11.180000 0.999944
11.200000 0.999945
11.220000 0.999946
11.240000 0.999947
11.260000 0.999948
11.280000 0.999950
11.300000 0.999951
11.320000 0.999951
11.340000 0.999952
11.360000 0.999953
11.380000 0.999954
11.400000 0.999955
11.420000 0.999956
11.440000 0.999957
11.460000 0.999958
11.480000 0.999959
11.500000 0.999959
11.520000 0.999960
11.540000 0.999961
11.560000 0.999962
11.580000 0.999963
11.600000 0.999963
11.620000 0.999964
11.640000 0.999965
11.660000 0.999965
11.680000 0.999966
11.700000 0.999967
11.720000 0.999967
11.740000 0.999968
11.760000 0.999969
11.780000 0.999969
11.800000 0.999970
11.820000 0.999971
11.840000 0.999971
11.860000 0.999972
11.880000 0.999972
11.900000 0.999973
11.920000 0.999973
11.940000 0.999974
11.960000 0.999974
11.980000 0.999975
12.000000 0.999975

==> files/Pfixed.txt <==
S Z
0.000000 1.000000
0.010000 0.990293
0.020000 0.981149
0.030000 0.972531
0.040000 0.964409
0.050000 0.956751
0.060000 0.949531
0.070000 0.942724
0.080000 0.936306
0.090000 0.930257
0.100000 0.924555
0.110000 0.919183
0.120000 0.914123
0.130000 0.909359
0.140000 0.904876
0.150000 0.900660
0.160000 0.896698
0.170000 0.892978
0.180000 0.889488
0.190000 0.886217
0.200000 0.883155
0.210000 0.880292
0.220000 0.877620
0.230000 0.875130
0.240000 0.872813
0.250000 0.870662
0.260000 0.868671
0.270000 0.866831
0.280000 0.865137
0.290000 0.863583
0.300000 0.862161
0.310000 0.860868
0.320000 0.859697
0.330000 0.858643
0.340000 0.857702
0.350000 0.856869
0.360000 0.856140
0.370000 0.855509
0.380000 0.854974
0.390000 0.854530
0.400000 0.854174
0.410000 0.853901
0.420000 0.853709
0.430000 0.853594
0.440000 0.853554
0.450000 0.853584
0.460000 0.853682
0.470000 0.853845
0.480000 0.854071
0.490000 0.854356
0.500000 0.854698
0.510000 0.855096
0.520000 0.855545
0.530000 0.856045
0.540000 0.856592
0.550000 0.857185
0.560000 0.857822
0.570000 0.858500
0.580000 0.859218
0.590000 0.859974
0.600000 0.860766
0.610000 0.861592
0.620000 0.862450
0.630000 0.863339
0.640000 0.864257
0.650000 0.865203
0.660000 0.866175
0.670000 0.867171
0.680000 0.868191
0.690000 0.869233
0.700000 0.870295
0.710000 0.871377
0.720000 0.872476
0.730000 0.873593
0.740000 0.874724
0.750000 0.875871
0.760000 0.877031
0.770000 0.878203
0.780000 0.879386
0.790000 0.880579
0.800000 0.881782
0.810000 0.882994
0.820000 0.884212
0.830000 0.885438
0.840000 0.886669
0.850000 0.887905
0.860000 0.889145
0.870000 0.890388
0.880000 0.891634
0.890000 0.892883
0.900000 0.894132
0.910000 0.895382
0.920000 0.896632
0.930000 0.897881
0.940000 0.899129
0.950000 0.900375
0.960000 0.901619
0.970000 0.902860
0.980000 0.904097
0.990000 0.905331
1.000000 0.906560
1.010000 0.907785
1.020000 0.909004
1.030000 0.910218
1.040000 0.911426
1.050000 0.912628
1.060000 0.913822
1.070000 0.915010
1.080000 0.916191
1.090000 0.917364
1.100000 0.918529
1.110000 0.919685
1.120000 0.920834
1.130000 0.921973
1.140000 0.923104
1.150000 0.924225
1.160000 0.925338
1.170000 0.926440
1.180000 0.927534
1.190000 0.928617
1.200000 0.929690
1.210000 0.930753
1.220000 0.931806
1.230000 0.932848
1.240000 0.933880
1.250000 0.934902
1.260000 0.935912
1.270000 0.936912
1.280000 0.937901
1.290000 0.938879
1.300000 0.939847
1.310000 0.940803
1.320000 0.941748
1.330000 0.942683
1.340000 0.943606
1.350000 0.944518
1.360000 0.945419
1.370000 0.946309
1.380000 0.947188
1.390000 0.948055
1.400000 0.948912
1.410000 0.949758
1.420000 0.950593
1.430000 0.951416
1.440000 0.952229
1.450000 0.953031
1.460000 0.953822
1.470000 0.954602
1.480000 0.955372
1.490000 0.956130
1.500000 0.956879
1.510000 0.957616
1.520000 0.958343
1.530000 0.959060
1.540000 0.959766
1.550000 0.960462
1.560000 0.961148
1.570000 0.961824
1.580000 0.962490
1.590000 0.963145
1.600000 0.963791
1.610000 0.964427
1.620000 0.965054
1.630000 0.965670
1.640000 0.966278
1.650000 0.966876
1.660000 0.967464
1.670000 0.968044
1.680000 0.968614
1.690000 0.969175
1.700000 0.969727
1.710000 0.970271
1.720000 0.970806
1.730000 0.971332
1.740000 0.971849
1.750000 0.972359
1.760000 0.972860
1.770000 0.973352
1.780000 0.973837
1.790000 0.974313
1.800000 0.974782
1.810000 0.975243
1.820000 0.975696
1.830000 0.976142
1.840000 0.976580
1.850000 0.977010
1.860000 0.977434
1.870000 0.977850
1.880000 0.978259
1.890000 0.978661
1.900000 0.979056
1.910000 0.979445
1.920000 0.979826
1.930000 0.980201
1.940000 0.980570
1.950000 0.980932
1.960000 0.981288
1.970000 0.981637
1.980000 0.981981
1.990000 0.982318
2.000000 0.982650
2.010000 0.982975
2.020000 0.983295
2.030000 0.983609
2.040000 0.983918
2.050000 0.984221
2.060000 0.984518
2.070000 0.984811
2.080000 0.985098
2.090000 0.985379
2.100000 0.985656
2.110000 0.985928
2.120000 0.986195
2.130000 0.986457
2.140000 0.986714
2.150000 0.986967
2.160000 0.987215
2.170000 0.987458
2.180000 0.987697
2.190000 0.987932
2.200000 0.988162
2.210000 0.988388
2.220000 0.988610
2.230000 0.988828
2.240000 0.989042
2.250000 0.989252
2.260000 0.989458
2.270000 0.989660
2.280000 0.989858
2.290000 0.990053
2.300000 0.990244
2.310000 0.990432
2.320000 0.990616
2.330000 0.990797
2.340000 0.990974
2.350000 0.991148
2.360000 0.991318
2.370000 0.991486
2.380000 0.991650
2.390000 0.991811
2.400000 0.991970
2.410000 0.992125
2.420000 0.992277
2.430000 0.992427
2.440000 0.992573
2.450000 0.992717
2.460000 0.992858
2.470000 0.992996
2.480000 0.993132
2.490000 0.993265
2.500000 0.993396
2.510000 0.993524
2.520000 0.993650
2.530000 0.993773
2.540000 0.993894
2.550000 0.994013
2.560000 0.994130
2.570000 0.994244
2.580000 0.994356
2.590000 0.994466
2.600000 0.994574
2.610000 0.994679
2.620000 0.994783
2.630000 0.994885
2.640000 0.994984
2.650000 0.995082
2.660000 0.995178
2.670000 0.995272
2.680000 0.995365
2.690000 0.995455
2.700000 0.995544
2.710000 0.995631
2.720000 0.995716
2.730000 0.995800
2.740000 0.995882
2.750000 0.995963
2.760000 0.996042
2.770000 0.996119
2.780000 0.996195
2.790000 0.996270
2.800000 0.996343
2.810000 0.996414
2.820000 0.996485
2.830000 0.996554
2.840000 0.996621
2.850000 0.996687
2.860000 0.996752
2.870000 0.996816
2.880000 0.996878
2.890000 0.996940
2.900000 0.997000
2.910000 0.997059
2.920000 0.997116
2.930000 0.997173
2.940000 0.997228
2.950000 0.997283
2.960000 0.997336
2.970000 0.997389
2.980000 0.997440
2.990000 0.997490
3.000000 0.997540
3.010000 0.997588
3.020000 0.997635
3.030000 0.997682
3.040000 0.997727
3.050000 0.997772
3.060000 0.997816
3.070000 0.997859
3.080000 0.997901
3.090000 0.997942
3.100000 0.997983
3.110000 0.998023
3.120000 0.998061
3.130000 0.998100
3.140000 0.998137
3.150000 0.998174
3.160000 0.998210
3.170000 0.998245
3.180000 0.998280
3.190000 0.998313
3.200000 0.998347
3.210000 0.998379
3.220000 0.998411
3.230000 0.998443
3.240000 0.998473
3.250000 0.998503
3.260000 0.998533
3.270000 0.998562
3.280000 0.998590
3.290000 0.998618
3.300000 0.998645
3.310000 0.998672
3.320000 0.998698
3.330000 0.998724
3.340000 0.998749
3.350000 0.998774
3.360000 0.998798
3.370000 0.998822
3.380000 0.998845
3.390000 0.998868
3.400000 0.998890
3.410000 0.998912
3.420000 0.998933
3.430000 0.998954
3.440000 0.998975
3.450000 0.998995
3.460000 0.999015
3.470000 0.999035
3.480000 0.999054
3.490000 0.999072
3.500000 0.999091
3.510000 0.999109
3.520000 0.999126
3.530000 0.999143
3.540000 0.999160
3.550000 0.999177
3.560000 0.999193
3.570000 0.999209
3.580000 0.999225
3.590000 0.999240
3.600000 0.999255
3.610000 0.999270
3.620000 0.999284
3.630000 0.999298
3.640000 0.999312
3.650000 0.999326
3.660000 0.999339
3.670000 0.999352
3.680000 0.999365
3.690000 0.999378
3.700000 0.999390
3.710000 0.999402
3.720000 0.999414
3.730000 0.999425
3.740000 0.999437
3.750000 0.999448
3.760000 0.999459
3.770000 0.999469
3.780000 0.999480
3.790000 0.999490
3.800000 0.999500
3.810000 0.999510
3.820000 0.999520
3.830000 0.999529
3.840000 0.999539
3.850000 0.999548
3.860000 0.999557
3.870000 0.999565
3.880000 0.999574
3.890000 0.999583
3.900000 0.999591
3.910000 0.999599
3.920000 0.999607
3.930000 0.999615
3.940000 0.999622
3.950000 0.999630
3.960000 0.999637
3.970000 0.999644
3.980000 0.999651
3.990000 0.999658
4.000000 0.999665
4.010000 0.999672
4.020000 0.999678
4.030000 0.999684
4.040000 0.999691
4.050000 0.999697
4.060000 0.999703
4.070000 0.999709
4.080000 0.999714
4.090000 0.999720
4.100000 0.999726
4.110000 0.999731
4.120000 0.999736
4.130000 0.999742
4.140000 0.999747
4.150000 0.999752
4.160000 0.999757
4.170000 0.999761
4.180000 0.999766
4.190000 0.999771
4.200000 0.999775
4.210000 0.999780
4.220000 0.999784
4.230000 0.999788
4.240000 0.999793
4.250000 0.999797
4.260000 0.999801
4.270000 0.999805
4.280000 0.999808
4.290000 0.999812
4.300000 0.999816
4.310000 0.999820
4.320000 0.999823
4.330000 0.999827
4.340000 0.999830
4.350000 0.999833
4.360000 0.999837
4.370000 0.999840
4.380000 0.999843
4.390000 0.999846
4.400000 0.999849
4.410000 0.999852
4.420000 0.999855
4.430000 0.999858
4.440000 0.999861
4.450000 0.999864
4.460000 0.999866
4.470000 0.999869
4.480000 0.999872
4.490000 0.999874
4.500000 0.999877
4.510000 0.999879
4.520000 0.999881
4.530000 0.999884
4.540000 0.999886
4.550000 0.999888
4.560000 0.999891
4.570000 0.999893
4.580000 0.999895
4.590000 0.999897
4.600000 0.999899
4.610000 0.999901
4.620000 0.999903
4.630000 0.999905
4.640000 0.999907
4.650000 0.999909
4.660000 0.999910
4.670000 0.999912
4.680000 0.999914
4.690000 0.999916
4.700000 0.999917
4.710000 0.999919
4.720000 0.999921
4.730000 0.999922
4.740000 0.999924
4.750000 0.999925
4.760000 0.999927
4.770000 0.999928
4.780000 0.999930
4.790000 0.999931
4.800000 0.999932
4.810000 0.999934
4.820000 0.999935
4.830000 0.999936
4.840000 0.999937
4.850000 0.999939
4.860000 0.999940
4.870000 0.999941
4.880000 0.999942
4.890000 0.999943
4.900000 0.999945
4.910000 0.999946
4.920000 0.999947
4.930000 0.999948
4.940000 0.999949
4.950000 0.999950
4.960000 0.999951
4.970000 0.999952
4.980000 0.999953
4.990000 0.999954
5.000000 0.999955


==> files/Pfixed2.txt <==
S Z
0.000000 0.000000
0.010000 0.009707
0.020000 0.018851
0.030000 0.027469
0.040000 0.035591
0.050000 0.043249
0.060000 0.050469
0.070000 0.057276
0.080000 0.063694
0.090000 0.069743
0.100000 0.075445
0.110000 0.080817
0.120000 0.085877
0.130000 0.090641
0.140000 0.095124
0.150000 0.099340
0.160000 0.103302
0.170000 0.107022
0.180000 0.110512
0.190000 0.113783
0.200000 0.116845
0.210000 0.119708
0.220000 0.122380
0.230000 0.124870
0.240000 0.127187
0.250000 0.129338
0.260000 0.131329
0.270000 0.133169
0.280000 0.134863
0.290000 0.136417
0.300000 0.137839
0.310000 0.139132
0.320000 0.140303
0.330000 0.141357
0.340000 0.142298
0.350000 0.143131
0.360000 0.143860
0.370000 0.144491
0.380000 0.145026
0.390000 0.145470
0.400000 0.145826
0.410000 0.146099
0.420000 0.146291
0.430000 0.146406
0.440000 0.146446
0.450000 0.146416
0.460000 0.146318
0.470000 0.146155
0.480000 0.145929
0.490000 0.145644
0.500000 0.145302
0.510000 0.144904
0.520000 0.144455
0.530000 0.143955
0.540000 0.143408
0.550000 0.142815
0.560000 0.142178
0.570000 0.141500
0.580000 0.140782
0.590000 0.140026
0.600000 0.139234
0.610000 0.138408
0.620000 0.137550
0.630000 0.136661
0.640000 0.135743
0.650000 0.134797
0.660000 0.133825
0.670000 0.132829
0.680000 0.131809
0.690000 0.130767
0.700000 0.129705
0.710000 0.128623
0.720000 0.127524
0.730000 0.126407
0.740000 0.125276
0.750000 0.124129
0.760000 0.122969
0.770000 0.121797
0.780000 0.120614
0.790000 0.119421
0.800000 0.118218
0.810000 0.117006
0.820000 0.115788
0.830000 0.114562
0.840000 0.113331
0.850000 0.112095
0.860000 0.110855
0.870000 0.109612
0.880000 0.108366
0.890000 0.107117
0.900000 0.105868
0.910000 0.104618
0.920000 0.103368
0.930000 0.102119
0.940000 0.100871
0.950000 0.099625
0.960000 0.098381
0.970000 0.097140
0.980000 0.095903
0.990000 0.094669
1.000000 0.093440
1.010000 0.092215
1.020000 0.090996
1.030000 0.089782
1.040000 0.088574
1.050000 0.087372
1.060000 0.086178
1.070000 0.084990
1.080000 0.083809
1.090000 0.082636
1.100000 0.081471
1.110000 0.080315
1.120000 0.079166
1.130000 0.078027
1.140000 0.076896
1.150000 0.075775
1.160000 0.074662
1.170000 0.073560
1.180000 0.072466
1.190000 0.071383
1.200000 0.070310
1.210000 0.069247
1.220000 0.068194
1.230000 0.067152
1.240000 0.066120
1.250000 0.065098
1.260000 0.064088
1.270000 0.063088
1.280000 0.062099
1.290000 0.061121
1.300000 0.060153
1.310000 0.059197
1.320000 0.058252
1.330000 0.057317
1.340000 0.056394
1.350000 0.055482
1.360000 0.054581
1.370000 0.053691
1.380000 0.052812
1.390000 0.051945
1.400000 0.051088
1.410000 0.050242
1.420000 0.049407
1.430000 0.048584
1.440000 0.047771
1.450000 0.046969
1.460000 0.046178
1.470000 0.045398
1.480000 0.044628
1.490000 0.043870
1.500000 0.043121
1.510000 0.042384
1.520000 0.041657
1.530000 0.040940
1.540000 0.040234
1.550000 0.039538
1.560000 0.038852
1.570000 0.038176
1.580000 0.037510
1.590000 0.036855
1.600000 0.036209
1.610000 0.035573
1.620000 0.034946
1.630000 0.034330
1.640000 0.033722
1.650000 0.033124
1.660000 0.032536
1.670000 0.031956
1.680000 0.031386
1.690000 0.030825
1.700000 0.030273
1.710000 0.029729
1.720000 0.029194
1.730000 0.028668
1.740000 0.028151
1.750000 0.027641
1.760000 0.027140
1.770000 0.026648
1.780000 0.026163
1.790000 0.025687
1.800000 0.025218
1.810000 0.024757
1.820000 0.024304
1.830000 0.023858
1.840000 0.023420
1.850000 0.022990
1.860000 0.022566
1.870000 0.022150
1.880000 0.021741
1.890000 0.021339
1.900000 0.020944
1.910000 0.020555
1.920000 0.020174
1.930000 0.019799
1.940000 0.019430
1.950000 0.019068
1.960000 0.018712
1.970000 0.018363
1.980000 0.018019
1.990000 0.017682
2.000000 0.017350
2.010000 0.017025
2.020000 0.016705
2.030000 0.016391
2.040000 0.016082
2.050000 0.015779
2.060000 0.015482
2.070000 0.015189
2.080000 0.014902
2.090000 0.014621
2.100000 0.014344
2.110000 0.014072
2.120000 0.013805
2.130000 0.013543
2.140000 0.013286
2.150000 0.013033
2.160000 0.012785
2.170000 0.012542
2.180000 0.012303
2.190000 0.012068
2.200000 0.011838
2.210000 0.011612
2.220000 0.011390
2.230000 0.011172
2.240000 0.010958
2.250000 0.010748
2.260000 0.010542
2.270000 0.010340
2.280000 0.010142
2.290000 0.009947
2.300000 0.009756
2.310000 0.009568
2.320000 0.009384
2.330000 0.009203
2.340000 0.009026
2.350000 0.008852
2.360000 0.008682
2.370000 0.008514
2.380000 0.008350
2.390000 0.008189
2.400000 0.008030
2.410000 0.007875
2.420000 0.007723
2.430000 0.007573
2.440000 0.007427
2.450000 0.007283
2.460000 0.007142
2.470000 0.007004
2.480000 0.006868
2.490000 0.006735
2.500000 0.006604
2.510000 0.006476
2.520000 0.006350
2.530000 0.006227
2.540000 0.006106
2.550000 0.005987
2.560000 0.005870
2.570000 0.005756
2.580000 0.005644
2.590000 0.005534
2.600000 0.005426
2.610000 0.005321
2.620000 0.005217
2.630000 0.005115
2.640000 0.005016
2.650000 0.004918
2.660000 0.004822
2.670000 0.004728
2.680000 0.004635
2.690000 0.004545
2.700000 0.004456
2.710000 0.004369
2.720000 0.004284
2.730000 0.004200
2.740000 0.004118
2.750000 0.004037
2.760000 0.003958
2.770000 0.003881
2.780000 0.003805
2.790000 0.003730
2.800000 0.003657
2.810000 0.003586
2.820000 0.003515
2.830000 0.003446
2.840000 0.003379
2.850000 0.003313
2.860000 0.003248
2.870000 0.003184
2.880000 0.003122
2.890000 0.003060
2.900000 0.003000
2.910000 0.002941
2.920000 0.002884
2.930000 0.002827
2.940000 0.002772
2.950000 0.002717
2.960000 0.002664
2.970000 0.002611
2.980000 0.002560
2.990000 0.002510
3.000000 0.002460
3.010000 0.002412
3.020000 0.002365
3.030000 0.002318
3.040000 0.002273
3.050000 0.002228
3.060000 0.002184
3.070000 0.002141
3.080000 0.002099
3.090000 0.002058
3.100000 0.002017
3.110000 0.001977
3.120000 0.001939
3.130000 0.001900
3.140000 0.001863
3.150000 0.001826
3.160000 0.001790
3.170000 0.001755
3.180000 0.001720
3.190000 0.001687
3.200000 0.001653
3.210000 0.001621
3.220000 0.001589
3.230000 0.001557
3.240000 0.001527
3.250000 0.001497
3.260000 0.001467
3.270000 0.001438
3.280000 0.001410
3.290000 0.001382
3.300000 0.001355
3.310000 0.001328
3.320000 0.001302
3.330000 0.001276
3.340000 0.001251
3.350000 0.001226
3.360000 0.001202
3.370000 0.001178
3.380000 0.001155
3.390000 0.001132
3.400000 0.001110
3.410000 0.001088
3.420000 0.001067
3.430000 0.001046
3.440000 0.001025
3.450000 0.001005
3.460000 0.000985
3.470000 0.000965
3.480000 0.000946
3.490000 0.000928
3.500000 0.000909
3.510000 0.000891
3.520000 0.000874
3.530000 0.000857
3.540000 0.000840
3.550000 0.000823
3.560000 0.000807
3.570000 0.000791
3.580000 0.000775
3.590000 0.000760
3.600000 0.000745
3.610000 0.000730
3.620000 0.000716
3.630000 0.000702
3.640000 0.000688
3.650000 0.000674
3.660000 0.000661
3.670000 0.000648
3.680000 0.000635
3.690000 0.000622
3.700000 0.000610
3.710000 0.000598
3.720000 0.000586
3.730000 0.000575
3.740000 0.000563
3.750000 0.000552
3.760000 0.000541
3.770000 0.000531
3.780000 0.000520
3.790000 0.000510
3.800000 0.000500
3.810000 0.000490
3.820000 0.000480
3.830000 0.000471
3.840000 0.000461
3.850000 0.000452
3.860000 0.000443
3.870000 0.000435
3.880000 0.000426
3.890000 0.000417
3.900000 0.000409
3.910000 0.000401
3.920000 0.000393
3.930000 0.000385
3.940000 0.000378
3.950000 0.000370
3.960000 0.000363
3.970000 0.000356
3.980000 0.000349
3.990000 0.000342
4.000000 0.000335
4.010000 0.000328
4.020000 0.000322
4.030000 0.000316
4.040000 0.000309
4.050000 0.000303
4.060000 0.000297
4.070000 0.000291
4.080000 0.000286
4.090000 0.000280
4.100000 0.000274
4.110000 0.000269
4.120000 0.000264
4.130000 0.000258
4.140000 0.000253
4.150000 0.000248
4.160000 0.000243
4.170000 0.000239
4.180000 0.000234
4.190000 0.000229
4.200000 0.000225
4.210000 0.000220
4.220000 0.000216
4.230000 0.000212
4.240000 0.000207
4.250000 0.000203
4.260000 0.000199
4.270000 0.000195
4.280000 0.000192
4.290000 0.000188
4.300000 0.000184
4.310000 0.000180
4.320000 0.000177
4.330000 0.000173
4.340000 0.000170
4.350000 0.000167
4.360000 0.000163
4.370000 0.000160
4.380000 0.000157
4.390000 0.000154
4.400000 0.000151
4.410000 0.000148
4.420000 0.000145
4.430000 0.000142
4.440000 0.000139
4.450000 0.000136
4.460000 0.000134
4.470000 0.000131
4.480000 0.000128
4.490000 0.000126
4.500000 0.000123
4.510000 0.000121
4.520000 0.000119
4.530000 0.000116
4.540000 0.000114
4.550000 0.000112
4.560000 0.000109
4.570000 0.000107
4.580000 0.000105
4.590000 0.000103
4.600000 0.000101
4.610000 0.000099
4.620000 0.000097
4.630000 0.000095
4.640000 0.000093
4.650000 0.000091
4.660000 0.000090
4.670000 0.000088
4.680000 0.000086
4.690000 0.000084
4.700000 0.000083
4.710000 0.000081
4.720000 0.000079
4.730000 0.000078
4.740000 0.000076
4.750000 0.000075
4.760000 0.000073
4.770000 0.000072
4.780000 0.000070
4.790000 0.000069
4.800000 0.000068
4.810000 0.000066
4.820000 0.000065
4.830000 0.000064
4.840000 0.000063
4.850000 0.000061
4.860000 0.000060
4.870000 0.000059
4.880000 0.000058
4.890000 0.000057
4.900000 0.000055
4.910000 0.000054
4.920000 0.000053
4.930000 0.000052
4.940000 0.000051
4.950000 0.000050
4.960000 0.000049
4.970000 0.000048
4.980000 0.000047
4.990000 0.000046
5.000000 0.000045


==> files/RelativeErrorDFully.txt <==
J	BP		     TP
0.05	0.0272802972	0.0249741180
0.10	0.0713282821	0.0703604300
0.15	0.1369763137	0.1347716836
0.20	0.1797888946	0.1792474352
0.25	0.0591311257	0.0615609575
0.30	0.0082331378	0.0087677358
0.35	0.0025110136	0.0024540028
0.40	0.0017192835	0.0016428385
0.45	0.0009578889	0.0009262446
0.50	0.0004648045	0.0004514789
0.55	0.0002164680	0.0002117036
0.60	0.0000954468	0.0000937838
0.65	0.0000372384	0.0000365226
0.70	0.0000142957	0.0000139310
0.75	0.0000098936	0.0000096579
0.80	0.0000041637	0.0000039428
0.85	0.0000018522	0.0000017750




==> files/RelativeErrorDIsingGauss.txt <==
J	BP	         TP	
0.05	0.0100534534   nan
0.15	0.0757074837   nan		
0.25	0.0499673993   0.0451368204
0.35	0.0181623485   0.0170755118	
0.45	0.0119247452   0.0115970936
0.55  0.0073694739   0.0071595444
0.65	0.0046896055   0.0045675153
0.75	0.0029427241   0.0028401969
0.85	0.0030969768   0.0030251579
0.95	0.0022257029   0.0021575376
1.05	0.0016282149   0.0015525602
1.15	0.0005726458   0.0005454494
1.25	0.0004064559   0.0004002630
1.35	0.0004809309   0.0004733071
1.45	0.0003699687   0.0003462930
1.55	0.0002887061   0.0002776750
1.65	0.0002281978   0.0002255874
1.75	0.0001009924   0.0000966520
1.85	0.0000803998   0.0000758778
1.95	0.0001101353   0.0001078300


==> files/RelativeErrorPFully.txt <==
J	BP		TP              GBP
0.05	0.0272802979	0.0218514510	0.0272802979
0.10	0.0713282822	0.0657168619	0.0713282822
0.15	0.1369763145	0.1188302990	0.1369763145
0.20	0.2155114664	0.1456048733	0.2155114664
0.25	0.2692512996	0.1866183093	0.2692512996
0.30	0.3193891275	0.1373920388	0.3193891275
0.35	0.3434124715	0.0972190952	0.3434124715
0.40	0.3568872549	0.0839751859	0.3568872549
0.45	0.3511028266	0.0616988249	0.3511028266
0.50	0.3543443360	0.0311643598	0.3543443360
0.55    0.3522200655	0.0345874784	0.3522200655
0.60	0.3413393166	0.0194672344	0.3413393166 
0.65	0.3168349465	0.0128581767	0.3168349465 
0.70	0.3226308293	0.0480621659	0.3226308293
0.75	0.3211289175	0.0227464201	0.3211289175
0.80	0.3190502771	0.0316148904	0.3190502771
0.85	0.3006507043	0.0383540201	0.3006507043




==> files/RelativeErrorPIsingGauss.txt <==
J	BP		      TP		     GBP
0.05	0.0100534533	0.0092774040	0.0100534533
0.15	0.0492553294	0.0458733355	0.0492553294
0.25	0.1034856003	0.0966770531	0.1034856003
0.35	0.1525162583	0.1421424001	0.1525162583
0.45	0.1847549650	0.1346523648	0.1847549650
0.55	0.1962274272	0.1121576212	0.1962274272
0.65	0.2028231732	0.0790549186	0.2028231732
0.75	0.2045090513	0.0583030604	0.2045090513
0.85	0.2084575887	0.0385403028	0.2084575887
0.95	0.2077675217	0.0375142710	0.2077675217
1.05	0.2061085516	0.0391455570	0.2061085516
1.15	0.2013593556	0.0138161209	0.2013593556
1.25	0.1975604668	0.0140932517	0.1975604668
1.35	0.1892817245	0.0135626623	0.1892817245
1.45	0.1860494590	0.0112485461	0.1860494590
1.55	0.1829020881	0.0075142436	0.1829020881
1.65	0.1798589581	0.0101511020	0.1798589581
1.75	0.1607549712	0.0050668024	0.1607549712
1.85	0.1579204439	0.0105841112	0.1579204439
1.95	0.1457978185	0.0035205001	0.1457978185



